Precision Millimeter Astrometry of the $\alpha$ Centauri AB System

$\alpha$ Centauri A is the closest solar-type star to the Sun and offers the best opportunity to find and ultimately to characterize an Earth-sized planet located in its Habitable Zone (HZ). Here we describe initial results from an ALMA program to search for planets in the $\alpha$ Cen AB system using differential astrometry at millimeter wavelengths. Our initial results include new absolute astrometric measurements of the proper motion, orbital motion, and parallax of the $\alpha$ Cen system. These lead to an improved knowledge of the physical properties of both $\alpha$ Cen A and B. Our estimates of ALMA's relative astrometric precision suggest that we will ultimately be sensitive to planets of a few 10s of Earth mass in orbits from 1-3 AU, where stable orbits are thought to exist.

==> datafile12.txt <==
Title: Precision Millimeter Astrometry of the {alpha} Centauri AB System  
Authors: Akeson R., Beichman C., Kervella P., Fomalont E., Benedict G.F. 
Table: Ephemeris of alpha Cen A and B between 2010 and 2050
================================================================================
Byte-by-byte Description of file: datafile12.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1-  7 F7.2   yr       Text   Decimal year
   9- 10 I2     h        CMRAh  Hour of center of mass Right Ascension
  12- 13 I2     min      CMRAm  Minute of center of mass Right Ascension
  15- 21 F7.4   s        CMRAs  Second of center of mass Right Ascension
      23 A1     ---      CMDE-  Sign of center of mass Declination
  24- 25 I2     deg      CMDEd  Degree of center of mass Declination
  27- 28 I2     arcmin   CMDEm  Arcminute of center of mass Declination
  30- 35 F6.3   arcsec   CMDEs  Arcsecond of center of mass Declination
  37- 38 I2     h        ARAh   Star A hour of Right Ascension
  40- 41 I2     min      ARAm   Star A minute of Right Ascension
  43- 49 F7.4   s        ARAs   Star A second of Right Ascension
      51 A1     ---      ADE-   Star A sign of Declination
  52- 53 I2     deg      ADEd   Star A degree of Declination
  55- 56 I2     arcmin   ADEm   Star A arcminute of Declination 
  58- 63 F6.3   arcsec   ADEs   Star A arcsecond of Declination
  65- 66 I2     h        BRAh   Star B hour of Right Ascension
  68- 69 I2     min      BRAm   Star B minute of Right Ascension
  71- 77 F7.4   s        BRAs   Star B second of Right Ascension
      79 A1     ---      BDE-   Star B sign of Declination
  80- 81 I2     deg      BDEd   Star B degree of Declination 
  83- 84 I2     arcmin   BDEm   Star B arcminute of Declination 
  86- 91 F6.3   arcsec   BDEs   Star B arcsecond of Declination
  94- 99 F6.3   arcsec   dRA    RA offset of B relative to A
 101-107 F7.3   arcsec   dEC    Dec offset of B relative to A
 109-114 F6.3   arcsec   Sep    A - B separation
 117-123 F7.3   deg      PA     A - B position angle
--------------------------------------------------------------------------------
Note (G1): These coordinates include the proper motion, orbital motion and 
           parallactic wobble of the two stars, and the light time 
           propagation delay. 
--------------------------------------------------------------------------------
2010.00 14 39 30.9533 -60 50 00.386 14 39 31.3371 -60 49 59.098 14 39 30.4978 -60 50 01.913  -6.136  -2.815  6.751  245.357
2010.05 14 39 30.9404 -60 50 00.527 14 39 31.3230 -60 49 59.259 14 39 30.4865 -60 50 02.032  -6.115  -2.774  6.715  245.600 
2010.10 14 39 30.9180 -60 50 00.665 14 39 31.2992 -60 49 59.415 14 39 30.4656 -60 50 02.148  -6.094  -2.733  6.679  245.845 
2010.15 14 39 30.8857 -60 50 00.782 14 39 31.2657 -60 49 59.551 14 39 30.4349 -60 50 02.243  -6.073  -2.692  6.643  246.093 
2010.20 14 39 30.8445 -60 50 00.863 14 39 31.2231 -60 49 59.651 14 39 30.3953 -60 50 02.302  -6.052  -2.651  6.607  246.344 
2010.25 14 39 30.7961 -60 50 00.897 14 39 31.1734 -60 49 59.704 14 39 30.3484 -60 50 02.313  -6.031  -2.610  6.571  246.598 
2010.30 14 39 30.7429 -60 50 00.878 14 39 31.1189 -60 49 59.703 14 39 30.2968 -60 50 02.272  -6.010  -2.569  6.536  246.855 
2010.35 14 39 30.6877 -60 50 00.805 14 39 31.0623 -60 49 59.649 14 39 30.2431 -60 50 02.176  -5.988  -2.528  6.500  247.114 
2010.40 14 39 30.6334 -60 50 00.682 14 39 31.0067 -60 49 59.545 14 39 30.1904 -60 50 02.031  -5.967  -2.487  6.465  247.376 
2010.45 14 39 30.5828 -60 50 00.519 14 39 30.9548 -60 49 59.400 14 39 30.1414 -60 50 01.846  -5.946  -2.446  6.429  247.641 
2010.50 14 39 30.5382 -60 50 00.327 14 39 30.9089 -60 49 59.227 14 39 30.0984 -60 50 01.632  -5.925  -2.405  6.394  247.909 
2010.55 14 39 30.5015 -60 50 00.121 14 39 30.8709 -60 49 59.040 14 39 30.0633 -60 50 01.404  -5.903  -2.364  6.359  248.180 
2010.60 14 39 30.4739 -60 49 59.918 14 39 30.8418 -60 49 58.856 14 39 30.0372 -60 50 01.178  -5.882  -2.322  6.324  248.454 
2010.65 14 39 30.4555 -60 49 59.733 14 39 30.8221 -60 49 58.689 14 39 30.0204 -60 50 00.971  -5.861  -2.281  6.289  248.730 
2010.70 14 39 30.4459 -60 49 59.580 14 39 30.8112 -60 49 58.555 14 39 30.0124 -60 50 00.795  -5.839  -2.240  6.254  249.010 
2010.75 14 39 30.4437 -60 49 59.471 14 39 30.8076 -60 49 58.466 14 39 30.0118 -60 50 00.665  -5.818  -2.199  6.219  249.294 
2010.80 14 39 30.4468 -60 49 59.415 14 39 30.8094 -60 49 58.428 14 39 30.0165 -60 50 00.586  -5.796  -2.158  6.185  249.580 
2010.85 14 39 30.4525 -60 49 59.413 14 39 30.8138 -60 49 58.445 14 39 30.0239 -60 50 00.562  -5.775  -2.117  6.150  249.869 
2010.90 14 39 30.4579 -60 49 59.464 14 39 30.8178 -60 49 58.515 14 39 30.0308 -60 50 00.591  -5.753  -2.075  6.116  250.162 
2010.95 14 39 30.4597 -60 49 59.560 14 39 30.8182 -60 49 58.629 14 39 30.0342 -60 50 00.663  -5.731  -2.034  6.082  250.458 
2011.00 14 39 30.4552 -60 49 59.686 14 39 30.8124 -60 49 58.775 14 39 30.0314 -60 50 00.768  -5.710  -1.993  6.048  250.758 
2011.05 14 39 30.4424 -60 49 59.827 14 39 30.7982 -60 49 58.935 14 39 30.0201 -60 50 00.887  -5.688  -1.952  6.014  251.061 
2011.10 14 39 30.4199 -60 49 59.965 14 39 30.7744 -60 49 59.092 14 39 29.9993 -60 50 01.002  -5.666  -1.911  5.980  251.367 
2011.15 14 39 30.3877 -60 50 00.082 14 39 30.7408 -60 49 59.228 14 39 29.9687 -60 50 01.097  -5.644  -1.869  5.946  251.677 
2011.20 14 39 30.3464 -60 50 00.164 14 39 30.6982 -60 49 59.328 14 39 29.9291 -60 50 01.155  -5.623  -1.828  5.912  251.990 
2011.25 14 39 30.2980 -60 50 00.197 14 39 30.6484 -60 49 59.380 14 39 29.8823 -60 50 01.167  -5.601  -1.787  5.879  252.307 
2011.30 14 39 30.2448 -60 50 00.178 14 39 30.5938 -60 49 59.380 14 39 29.8307 -60 50 01.125  -5.579  -1.745  5.846  252.627 
2011.35 14 39 30.1896 -60 50 00.105 14 39 30.5372 -60 49 59.326 14 39 29.7771 -60 50 01.030  -5.557  -1.704  5.812  252.952 
2011.40 14 39 30.1353 -60 49 59.982 14 39 30.4816 -60 49 59.222 14 39 29.7244 -60 50 00.884  -5.535  -1.663  5.779  253.279 
2011.45 14 39 30.0847 -60 49 59.819 14 39 30.4296 -60 49 59.077 14 39 29.6754 -60 50 00.699  -5.513  -1.621  5.747  253.611 
2011.50 14 39 30.0401 -60 49 59.627 14 39 30.3837 -60 49 58.904 14 39 29.6325 -60 50 00.484  -5.491  -1.580  5.714  253.946 
2011.55 14 39 30.0035 -60 49 59.421 14 39 30.3456 -60 49 58.718 14 39 29.5975 -60 50 00.256  -5.469  -1.539  5.681  254.286 
2011.60 14 39 29.9758 -60 49 59.218 14 39 30.3165 -60 49 58.533 14 39 29.5714 -60 50 00.030  -5.447  -1.497  5.649  254.629 
2011.65 14 39 29.9574 -60 49 59.033 14 39 30.2967 -60 49 58.367 14 39 29.5547 -60 49 59.823  -5.425  -1.456  5.617  254.976 
2011.70 14 39 29.9478 -60 49 58.880 14 39 30.2857 -60 49 58.233 14 39 29.5467 -60 49 59.647  -5.403  -1.415  5.585  255.327 
2011.75 14 39 29.9456 -60 49 58.771 14 39 30.2822 -60 49 58.143 14 39 29.5462 -60 49 59.516  -5.380  -1.373  5.553  255.682 
2011.80 14 39 29.9487 -60 49 58.715 14 39 30.2839 -60 49 58.106 14 39 29.5509 -60 49 59.437  -5.358  -1.332  5.521  256.041 
2011.85 14 39 29.9544 -60 49 58.713 14 39 30.2882 -60 49 58.123 14 39 29.5583 -60 49 59.413  -5.336  -1.290  5.490  256.405 
2011.90 14 39 29.9597 -60 49 58.764 14 39 30.2922 -60 49 58.193 14 39 29.5653 -60 49 59.442  -5.314  -1.249  5.458  256.772 
2011.95 14 39 29.9615 -60 49 58.859 14 39 30.2926 -60 49 58.307 14 39 29.5688 -60 49 59.514  -5.291  -1.208  5.427  257.144 
2012.00 14 39 29.9571 -60 49 58.986 14 39 30.2867 -60 49 58.452 14 39 29.5660 -60 49 59.618  -5.269  -1.166  5.396  257.520 
2012.05 14 39 29.9442 -60 49 59.127 14 39 30.2725 -60 49 58.613 14 39 29.5548 -60 49 59.737  -5.246  -1.125  5.366  257.901 
2012.10 14 39 29.9218 -60 49 59.265 14 39 30.2486 -60 49 58.770 14 39 29.5340 -60 49 59.853  -5.224  -1.083  5.335  258.285 
2012.15 14 39 29.8895 -60 49 59.382 14 39 30.2150 -60 49 58.906 14 39 29.5034 -60 49 59.947  -5.202  -1.042  5.305  258.674 
2012.20 14 39 29.8483 -60 49 59.463 14 39 30.1723 -60 49 59.006 14 39 29.4639 -60 50 00.006  -5.179  -1.000  5.275  259.068 
2012.25 14 39 29.7999 -60 49 59.497 14 39 30.1225 -60 49 59.058 14 39 29.4171 -60 50 00.017  -5.156  -0.959  5.245  259.466 
2012.30 14 39 29.7467 -60 49 59.478 14 39 30.0679 -60 49 59.058 14 39 29.3656 -60 49 59.975  -5.134  -0.917  5.215  259.869 
2012.35 14 39 29.6915 -60 49 59.404 14 39 30.0113 -60 49 59.004 14 39 29.3121 -60 49 59.880  -5.111  -0.876  5.186  260.276 
2012.40 14 39 29.6372 -60 49 59.282 14 39 29.9555 -60 49 58.900 14 39 29.2595 -60 49 59.734  -5.089  -0.834  5.157  260.688 
2012.45 14 39 29.5866 -60 49 59.118 14 39 29.9035 -60 49 58.756 14 39 29.2105 -60 49 59.548  -5.066  -0.793  5.128  261.105 
2012.50 14 39 29.5420 -60 49 58.926 14 39 29.8575 -60 49 58.583 14 39 29.1677 -60 49 59.334  -5.043  -0.751  5.099  261.526 
2012.55 14 39 29.5053 -60 49 58.721 14 39 29.8194 -60 49 58.396 14 39 29.1327 -60 49 59.106  -5.020  -0.710  5.070  261.952 
2012.60 14 39 29.4776 -60 49 58.517 14 39 29.7903 -60 49 58.212 14 39 29.1067 -60 49 58.880  -4.998  -0.668  5.042  262.383 
2012.65 14 39 29.4592 -60 49 58.332 14 39 29.7705 -60 49 58.045 14 39 29.0900 -60 49 58.672  -4.975  -0.627  5.014  262.818 
2012.70 14 39 29.4496 -60 49 58.179 14 39 29.7594 -60 49 57.911 14 39 29.0820 -60 49 58.496  -4.952  -0.585  4.986  263.259 
2012.75 14 39 29.4474 -60 49 58.070 14 39 29.7558 -60 49 57.822 14 39 29.0816 -60 49 58.365  -4.929  -0.544  4.959  263.704 
2012.80 14 39 29.4506 -60 49 58.014 14 39 29.7575 -60 49 57.784 14 39 29.0864 -60 49 58.286  -4.906  -0.502  4.932  264.155 
2012.85 14 39 29.4563 -60 49 58.012 14 39 29.7618 -60 49 57.801 14 39 29.0938 -60 49 58.262  -4.883  -0.461  4.905  264.610 
2012.90 14 39 29.4616 -60 49 58.063 14 39 29.7657 -60 49 57.871 14 39 29.1008 -60 49 58.290  -4.860  -0.419  4.878  265.070 
2012.95 14 39 29.4634 -60 49 58.158 14 39 29.7660 -60 49 57.985 14 39 29.1044 -60 49 58.363  -4.837  -0.378  4.852  265.536 
2013.00 14 39 29.4590 -60 49 58.285 14 39 29.7601 -60 49 58.131 14 39 29.1016 -60 49 58.467  -4.814  -0.336  4.826  266.006 
2013.05 14 39 29.4461 -60 49 58.426 14 39 29.7459 -60 49 58.291 14 39 29.0905 -60 49 58.586  -4.791  -0.295  4.800  266.481 
2013.10 14 39 29.4237 -60 49 58.564 14 39 29.7220 -60 49 58.448 14 39 29.0698 -60 49 58.701  -4.768  -0.253  4.774  266.962 
2013.15 14 39 29.3914 -60 49 58.681 14 39 29.6883 -60 49 58.584 14 39 29.0393 -60 49 58.796  -4.745  -0.211  4.749  267.448 
2013.20 14 39 29.3502 -60 49 58.762 14 39 29.6456 -60 49 58.684 14 39 28.9998 -60 49 58.854  -4.721  -0.170  4.724  267.939 
2013.25 14 39 29.3018 -60 49 58.796 14 39 29.5958 -60 49 58.737 14 39 28.9531 -60 49 58.865  -4.698  -0.128  4.700  268.435 
2013.30 14 39 29.2486 -60 49 58.776 14 39 29.5411 -60 49 58.737 14 39 28.9016 -60 49 58.823  -4.675  -0.087  4.676  268.936 
2013.35 14 39 29.1934 -60 49 58.703 14 39 29.4844 -60 49 58.682 14 39 28.8481 -60 49 58.728  -4.651  -0.045  4.652  269.442 
2013.40 14 39 29.1391 -60 49 58.580 14 39 29.4287 -60 49 58.579 14 39 28.7956 -60 49 58.582  -4.628  -0.004  4.628  269.954 
2013.45 14 39 29.0885 -60 49 58.417 14 39 29.3766 -60 49 58.434 14 39 28.7467 -60 49 58.396  -4.605  +0.038  4.605  270.471
2013.50 14 39 29.0440 -60 49 58.225 14 39 29.3306 -60 49 58.261 14 39 28.7039 -60 49 58.182  -4.581  +0.079  4.582  270.993 
2013.55 14 39 29.0073 -60 49 58.019 14 39 29.2924 -60 49 58.075 14 39 28.6689 -60 49 57.954  -4.558  +0.121  4.559  271.520 
2013.60 14 39 28.9796 -60 49 57.816 14 39 29.2632 -60 49 57.890 14 39 28.6430 -60 49 57.728  -4.534  +0.162  4.537  272.052
2013.65 14 39 28.9612 -60 49 57.630 14 39 29.2434 -60 49 57.724 14 39 28.6263 -60 49 57.520  -4.511  +0.204  4.515  272.590 
2013.70 14 39 28.9516 -60 49 57.477 14 39 29.2323 -60 49 57.590 14 39 28.6185 -60 49 57.344  -4.487  +0.246  4.494  273.133 
2013.75 14 39 28.9494 -60 49 57.369 14 39 29.2286 -60 49 57.500 14 39 28.6180 -60 49 57.213  -4.464  +0.287  4.473  273.680 
2013.80 14 39 28.9525 -60 49 57.312 14 39 29.2303 -60 49 57.463 14 39 28.6229 -60 49 57.134  -4.440  +0.329  4.452  274.233 
2013.85 14 39 28.9582 -60 49 57.311 14 39 29.2345 -60 49 57.480 14 39 28.6304 -60 49 57.110  -4.417  +0.370  4.432  274.792 
2013.90 14 39 28.9636 -60 49 57.361 14 39 29.2384 -60 49 57.550 14 39 28.6375 -60 49 57.138  -4.393  +0.412  4.412  275.355 
2013.95 14 39 28.9654 -60 49 57.457 14 39 29.2387 -60 49 57.664 14 39 28.6411 -60 49 57.211  -4.369  +0.453  4.393  275.923 
2014.00 14 39 28.9609 -60 49 57.583 14 39 29.2328 -60 49 57.809 14 39 28.6384 -60 49 57.314  -4.345  +0.495  4.373  276.496 
2014.05 14 39 28.9481 -60 49 57.724 14 39 29.2185 -60 49 57.970 14 39 28.6273 -60 49 57.433  -4.322  +0.536  4.355  277.075 
2014.10 14 39 28.9257 -60 49 57.862 14 39 29.1945 -60 49 58.127 14 39 28.6066 -60 49 57.549  -4.298  +0.578  4.336  277.658 
2014.15 14 39 28.8934 -60 49 57.979 14 39 29.1608 -60 49 58.262 14 39 28.5762 -60 49 57.643  -4.274  +0.619  4.319  278.246 
2014.20 14 39 28.8522 -60 49 58.060 14 39 29.1181 -60 49 58.362 14 39 28.5368 -60 49 57.701  -4.250  +0.661  4.301  278.839 
2014.25 14 39 28.8038 -60 49 58.094 14 39 29.0682 -60 49 58.415 14 39 28.4901 -60 49 57.713  -4.226  +0.702  4.284  279.437 
2014.30 14 39 28.7506 -60 49 58.075 14 39 29.0135 -60 49 58.415 14 39 28.4387 -60 49 57.671  -4.202  +0.744  4.268  280.039 
2014.35 14 39 28.6954 -60 49 58.001 14 39 28.9568 -60 49 58.361 14 39 28.3853 -60 49 57.575  -4.178  +0.785  4.251  280.646 
2014.40 14 39 28.6411 -60 49 57.879 14 39 28.9010 -60 49 58.257 14 39 28.3328 -60 49 57.430  -4.154  +0.827  4.236  281.258 
2014.45 14 39 28.5905 -60 49 57.715 14 39 28.8489 -60 49 58.112 14 39 28.2839 -60 49 57.244  -4.130  +0.868  4.221  281.874 
2014.50 14 39 28.5460 -60 49 57.523 14 39 28.8029 -60 49 57.939 14 39 28.2412 -60 49 57.029  -4.106  +0.910  4.206  282.494 
2014.55 14 39 28.5093 -60 49 57.318 14 39 28.7647 -60 49 57.753 14 39 28.2063 -60 49 56.801  -4.082  +0.951  4.191  283.119 
2014.60 14 39 28.4816 -60 49 57.114 14 39 28.7355 -60 49 57.568 14 39 28.1804 -60 49 56.575  -4.058  +0.993  4.178  283.748 
2014.65 14 39 28.4632 -60 49 56.929 14 39 28.7156 -60 49 57.402 14 39 28.1638 -60 49 56.367  -4.034  +1.034  4.164  284.381 
2014.70 14 39 28.4536 -60 49 56.776 14 39 28.7045 -60 49 57.268 14 39 28.1560 -60 49 56.192  -4.010  +1.076  4.151  285.018 
2014.75 14 39 28.4514 -60 49 56.667 14 39 28.7008 -60 49 57.178 14 39 28.1556 -60 49 56.061  -3.985  +1.117  4.139  285.659 
2014.80 14 39 28.4546 -60 49 56.610 14 39 28.7024 -60 49 57.140 14 39 28.1605 -60 49 55.982  -3.961  +1.159  4.127  286.304 
2014.85 14 39 28.4603 -60 49 56.609 14 39 28.7066 -60 49 57.158 14 39 28.1681 -60 49 55.958  -3.937  +1.200  4.116  286.953 
2014.90 14 39 28.4656 -60 49 56.660 14 39 28.7104 -60 49 57.228 14 39 28.1752 -60 49 55.986  -3.912  +1.241  4.105  287.604 
2014.95 14 39 28.4675 -60 49 56.755 14 39 28.7107 -60 49 57.342 14 39 28.1788 -60 49 56.059  -3.888  +1.283  4.094  288.260 
2015.00 14 39 28.4630 -60 49 56.881 14 39 28.7047 -60 49 57.487 14 39 28.1762 -60 49 56.163  -3.864  +1.324  4.084  288.918 
2015.05 14 39 28.4502 -60 49 57.023 14 39 28.6904 -60 49 57.647 14 39 28.1652 -60 49 56.281  -3.839  +1.366  4.075  289.580 
2015.10 14 39 28.4278 -60 49 57.160 14 39 28.6664 -60 49 57.804 14 39 28.1446 -60 49 56.397  -3.815  +1.407  4.066  290.245 
2015.15 14 39 28.3955 -60 49 57.278 14 39 28.6327 -60 49 57.940 14 39 28.1142 -60 49 56.492  -3.790  +1.448  4.058  290.912 
2015.20 14 39 28.3544 -60 49 57.359 14 39 28.5900 -60 49 58.040 14 39 28.0748 -60 49 56.550  -3.766  +1.490  4.050  291.583 
2015.25 14 39 28.3060 -60 49 57.392 14 39 28.5400 -60 49 58.093 14 39 28.0282 -60 49 56.562  -3.741  +1.531  4.042  292.255
2015.30 14 39 28.2528 -60 49 57.373 14 39 28.4853 -60 49 58.092 14 39 27.9769 -60 49 56.520  -3.717  +1.572  4.036  292.931 
2015.35 14 39 28.1976 -60 49 57.300 14 39 28.4286 -60 49 58.038 14 39 27.9235 -60 49 56.424  -3.692  +1.614  4.029  293.608 
2015.40 14 39 28.1433 -60 49 57.177 14 39 28.3727 -60 49 57.934 14 39 27.8710 -60 49 56.279  -3.668  +1.655  4.024  294.287 
2015.45 14 39 28.0927 -60 49 57.014 14 39 28.3206 -60 49 57.789 14 39 27.8223 -60 49 56.093  -3.643  +1.696  4.018  294.968 
2015.50 14 39 28.0481 -60 49 56.822 14 39 28.2745 -60 49 57.616 14 39 27.7796 -60 49 55.879  -3.618  +1.738  4.014  295.651
2015.55 14 39 28.0115 -60 49 56.616 14 39 28.2363 -60 49 57.430 14 39 27.7447 -60 49 55.651  -3.593  +1.779  4.010  296.336 
2015.60 14 39 27.9838 -60 49 56.413 14 39 28.2070 -60 49 57.245 14 39 27.7189 -60 49 55.425  -3.569  +1.820  4.006  297.021 
2015.65 14 39 27.9654 -60 49 56.227 14 39 28.1871 -60 49 57.078 14 39 27.7023 -60 49 55.217  -3.544  +1.861  4.003  297.708 
2015.70 14 39 27.9558 -60 49 56.074 14 39 28.1759 -60 49 56.944 14 39 27.6946 -60 49 55.042  -3.519  +1.902  4.000  298.396 
2015.75 14 39 27.9536 -60 49 55.966 14 39 28.1722 -60 49 56.855 14 39 27.6942 -60 49 54.911  -3.494  +1.944  3.998  299.084 
2015.80 14 39 27.9568 -60 49 55.909 14 39 28.1738 -60 49 56.817 14 39 27.6992 -60 49 54.832  -3.469  +1.985  3.997  299.774 
2015.85 14 39 27.9625 -60 49 55.907 14 39 28.1780 -60 49 56.834 14 39 27.7068 -60 49 54.808  -3.445  +2.026  3.996  300.463 
2015.90 14 39 27.9678 -60 49 55.958 14 39 28.1818 -60 49 56.904 14 39 27.7140 -60 49 54.837  -3.420  +2.067  3.996  301.153 
2015.95 14 39 27.9697 -60 49 56.053 14 39 28.1820 -60 49 57.018 14 39 27.7177 -60 49 54.909  -3.395  +2.108  3.996  301.843 
2016.00 14 39 27.9652 -60 49 56.180 14 39 28.1760 -60 49 57.163 14 39 27.7151 -60 49 55.014  -3.370  +2.149  3.997  302.532 
2016.05 14 39 27.9524 -60 49 56.321 14 39 28.1617 -60 49 57.323 14 39 27.7042 -60 49 55.133  -3.345  +2.190  3.998  303.221 
2016.10 14 39 27.9300 -60 49 56.459 14 39 28.1377 -60 49 57.480 14 39 27.6836 -60 49 55.248  -3.320  +2.232  4.000  303.910 
2016.15 14 39 27.8978 -60 49 56.576 14 39 28.1039 -60 49 57.616 14 39 27.6532 -60 49 55.343  -3.294  +2.273  4.002  304.598 
2016.20 14 39 27.8566 -60 49 56.657 14 39 28.0611 -60 49 57.715 14 39 27.6139 -60 49 55.402  -3.269  +2.314  4.005  305.285 
2016.25 14 39 27.8082 -60 49 56.691 14 39 28.0112 -60 49 57.768 14 39 27.5674 -60 49 55.413  -3.244  +2.355  4.009  305.971 
2016.30 14 39 27.7550 -60 49 56.672 14 39 27.9564 -60 49 57.768 14 39 27.5161 -60 49 55.372  -3.219  +2.396  4.013  306.656 
2016.35 14 39 27.6998 -60 49 56.599 14 39 27.8996 -60 49 57.713 14 39 27.4628 -60 49 55.277  -3.194  +2.437  4.017  307.339 
2016.40 14 39 27.6456 -60 49 56.476 14 39 27.8438 -60 49 57.609 14 39 27.4104 -60 49 55.132  -3.169  +2.477  4.022  308.021 
2016.45 14 39 27.5950 -60 49 56.313 14 39 27.7916 -60 49 57.464 14 39 27.3616 -60 49 54.946  -3.143  +2.518  4.028  308.701 
2016.50 14 39 27.5504 -60 49 56.121 14 39 27.7455 -60 49 57.291 14 39 27.3190 -60 49 54.732  -3.118  +2.559  4.034  309.378 
2016.55 14 39 27.5138 -60 49 55.915 14 39 27.7072 -60 49 57.104 14 39 27.2842 -60 49 54.504  -3.093  +2.600  4.041  310.054 
2016.60 14 39 27.4861 -60 49 55.712 14 39 27.6780 -60 49 56.920 14 39 27.2584 -60 49 54.278  -3.068  +2.641  4.048  310.728 
2016.65 14 39 27.4677 -60 49 55.526 14 39 27.6580 -60 49 56.753 14 39 27.2419 -60 49 54.071  -3.042  +2.682  4.056  311.398 
2016.70 14 39 27.4581 -60 49 55.373 14 39 27.6468 -60 49 56.619 14 39 27.2342 -60 49 53.896  -3.017  +2.723  4.064  312.067 
2016.75 14 39 27.4559 -60 49 55.265 14 39 27.6430 -60 49 56.529 14 39 27.2339 -60 49 53.765  -2.991  +2.763  4.072  312.732
2016.80 14 39 27.4590 -60 49 55.208 14 39 27.6446 -60 49 56.491 14 39 27.2389 -60 49 53.686  -2.966  +2.804  4.082  313.395 
2016.85 14 39 27.4648 -60 49 55.207 14 39 27.6488 -60 49 56.508 14 39 27.2466 -60 49 53.663  -2.940  +2.845  4.091  314.054 
2016.90 14 39 27.4701 -60 49 55.257 14 39 27.6525 -60 49 56.577 14 39 27.2538 -60 49 53.692  -2.915  +2.886  4.102  314.711 
2016.95 14 39 27.4720 -60 49 55.353 14 39 27.6527 -60 49 56.691 14 39 27.2575 -60 49 53.765  -2.889  +2.926  4.112  315.364 
2017.00 14 39 27.4676 -60 49 55.479 14 39 27.6467 -60 49 56.836 14 39 27.2550 -60 49 53.869  -2.864  +2.967  4.124  316.013 
2017.05 14 39 27.4548 -60 49 55.620 14 39 27.6323 -60 49 56.996 14 39 27.2441 -60 49 53.988  -2.838  +3.008  4.135  316.659 
2017.10 14 39 27.4323 -60 49 55.758 14 39 27.6083 -60 49 57.153 14 39 27.2236 -60 49 54.104  -2.813  +3.048  4.148  317.301 
2017.15 14 39 27.4001 -60 49 55.876 14 39 27.5745 -60 49 57.288 14 39 27.1933 -60 49 54.199  -2.787  +3.089  4.160  317.939 
2017.20 14 39 27.3590 -60 49 55.957 14 39 27.5317 -60 49 57.388 14 39 27.1540 -60 49 54.258  -2.761  +3.129  4.173  318.574 
2017.25 14 39 27.3106 -60 49 55.991 14 39 27.4817 -60 49 57.440 14 39 27.1075 -60 49 54.270  -2.736  +3.170  4.187  319.204 
2017.30 14 39 27.2574 -60 49 55.971 14 39 27.4269 -60 49 57.440 14 39 27.0562 -60 49 54.229  -2.710  +3.210  4.201  319.830 
2017.35 14 39 27.2022 -60 49 55.898 14 39 27.3701 -60 49 57.385 14 39 27.0030 -60 49 54.134  -2.684  +3.251  4.216  320.452 
2017.40 14 39 27.1479 -60 49 55.776 14 39 27.3142 -60 49 57.281 14 39 26.9506 -60 49 53.990  -2.658  +3.291  4.231  321.069 
2017.45 14 39 27.0973 -60 49 55.612 14 39 27.2620 -60 49 57.136 14 39 26.9019 -60 49 53.804  -2.633  +3.331  4.246  321.683 
2017.50 14 39 27.0528 -60 49 55.420 14 39 27.2159 -60 49 56.962 14 39 26.8593 -60 49 53.591  -2.607  +3.372  4.262  322.291 
2017.55 14 39 27.0161 -60 49 55.215 14 39 27.1776 -60 49 56.775 14 39 26.8245 -60 49 53.363  -2.581  +3.412  4.278  322.895 
2017.60 14 39 26.9885 -60 49 55.011 14 39 27.1483 -60 49 56.590 14 39 26.7988 -60 49 53.138  -2.555  +3.452  4.295  323.494
2017.65 14 39 26.9701 -60 49 54.826 14 39 27.1283 -60 49 56.423 14 39 26.7823 -60 49 52.931  -2.529  +3.493  4.312  324.089 
2017.70 14 39 26.9605 -60 49 54.673 14 39 27.1171 -60 49 56.289 14 39 26.7747 -60 49 52.756  -2.503  +3.533  4.330  324.679 
2017.75 14 39 26.9583 -60 49 54.564 14 39 27.1133 -60 49 56.199 14 39 26.7744 -60 49 52.626  -2.477  +3.573  4.348  325.264 
2017.80 14 39 26.9614 -60 49 54.508 14 39 27.1148 -60 49 56.160 14 39 26.7795 -60 49 52.547  -2.451  +3.613  4.366  325.844 
2017.85 14 39 26.9672 -60 49 54.506 14 39 27.1189 -60 49 56.177 14 39 26.7872 -60 49 52.524  -2.425  +3.653  4.385  326.419 
2017.90 14 39 26.9725 -60 49 54.557 14 39 27.1226 -60 49 56.246 14 39 26.7944 -60 49 52.553  -2.399  +3.693  4.404  326.990 
2017.95 14 39 26.9744 -60 49 54.653 14 39 27.1229 -60 49 56.360 14 39 26.7982 -60 49 52.627  -2.373  +3.733  4.424  327.555 
2018.00 14 39 26.9700 -60 49 54.779 14 39 27.1168 -60 49 56.505 14 39 26.7957 -60 49 52.731  -2.347  +3.773  4.444  328.115 
2018.05 14 39 26.9572 -60 49 54.920 14 39 27.1024 -60 49 56.664 14 39 26.7849 -60 49 52.851  -2.321  +3.813  4.464  328.670
2018.10 14 39 26.9347 -60 49 55.058 14 39 27.0783 -60 49 56.821 14 39 26.7644 -60 49 52.967  -2.295  +3.853  4.485  329.220
2018.15 14 39 26.9025 -60 49 55.176 14 39 27.0445 -60 49 56.956 14 39 26.7341 -60 49 53.063  -2.269  +3.893  4.506  329.765 
2018.20 14 39 26.8614 -60 49 55.257 14 39 27.0017 -60 49 57.055 14 39 26.6949 -60 49 53.122  -2.243  +3.933  4.528  330.305 
2018.25 14 39 26.8130 -60 49 55.291 14 39 26.9517 -60 49 57.108 14 39 26.6484 -60 49 53.135  -2.217  +3.973  4.549  330.840 
2018.30 14 39 26.7598 -60 49 55.272 14 39 26.8968 -60 49 57.107 14 39 26.5972 -60 49 53.094  -2.190  +4.013  4.571  331.369 
2018.35 14 39 26.7046 -60 49 55.198 14 39 26.8400 -60 49 57.052 14 39 26.5440 -60 49 52.999  -2.164  +4.052  4.594  331.894  
2018.40 14 39 26.6503 -60 49 55.076 14 39 26.7841 -60 49 56.947 14 39 26.4916 -60 49 52.855  -2.138  +4.092  4.617  332.413  
2018.45 14 39 26.5997 -60 49 54.912 14 39 26.7318 -60 49 56.802 14 39 26.4430 -60 49 52.670  -2.112  +4.132  4.640  332.927  
2018.50 14 39 26.5552 -60 49 54.721 14 39 26.6857 -60 49 56.628 14 39 26.4004 -60 49 52.457  -2.085  +4.171  4.663  333.436  
2018.55 14 39 26.5185 -60 49 54.515 14 39 26.6473 -60 49 56.441 14 39 26.3657 -60 49 52.230  -2.059  +4.211  4.687  333.940  
2018.60 14 39 26.4908 -60 49 54.312 14 39 26.6180 -60 49 56.256 14 39 26.3400 -60 49 52.005  -2.033  +4.250  4.711  334.439  
2018.65 14 39 26.4725 -60 49 54.126 14 39 26.5980 -60 49 56.088 14 39 26.3235 -60 49 51.799  -2.006  +4.290  4.736  334.932  
2018.70 14 39 26.4629 -60 49 53.974 14 39 26.5867 -60 49 55.953 14 39 26.3159 -60 49 51.624  -1.980  +4.329  4.760  335.421  
2018.75 14 39 26.4607 -60 49 53.865 14 39 26.5829 -60 49 55.863 14 39 26.3157 -60 49 51.494  -1.954  +4.368  4.785  335.904  
2018.80 14 39 26.4638 -60 49 53.808 14 39 26.5844 -60 49 55.824 14 39 26.3208 -60 49 51.417  -1.927  +4.408  4.811  336.383  
2018.85 14 39 26.4696 -60 49 53.807 14 39 26.5885 -60 49 55.841 14 39 26.3285 -60 49 51.394  -1.901  +4.447  4.836  336.856  
2018.90 14 39 26.4749 -60 49 53.858 14 39 26.5922 -60 49 55.910 14 39 26.3358 -60 49 51.423  -1.874  +4.486  4.862  337.325  
2018.95 14 39 26.4768 -60 49 53.953 14 39 26.5924 -60 49 56.023 14 39 26.3396 -60 49 51.497  -1.848  +4.525  4.888  337.788  
2019.00 14 39 26.4723 -60 49 54.080 14 39 26.5863 -60 49 56.167 14 39 26.3372 -60 49 51.603  -1.821  +4.564  4.914  338.247  
2019.05 14 39 26.4595 -60 49 54.221 14 39 26.5718 -60 49 56.326 14 39 26.3263 -60 49 51.723  -1.795  +4.603  4.941  338.700  
2019.10 14 39 26.4371 -60 49 54.359 14 39 26.5477 -60 49 56.482 14 39 26.3059 -60 49 51.840  -1.768  +4.642  4.968  339.149  
2019.15 14 39 26.4049 -60 49 54.476 14 39 26.5139 -60 49 56.617 14 39 26.2756 -60 49 51.936  -1.742  +4.681  4.995  339.593  
2019.20 14 39 26.3637 -60 49 54.557 14 39 26.4710 -60 49 56.716 14 39 26.2364 -60 49 51.996  -1.715  +4.720  5.022  340.032  
2019.25 14 39 26.3154 -60 49 54.592 14 39 26.4210 -60 49 56.768 14 39 26.1900 -60 49 52.009  -1.688  +4.759  5.050  340.466  
2019.30 14 39 26.2622 -60 49 54.572 14 39 26.3661 -60 49 56.767 14 39 26.1388 -60 49 51.969  -1.662  +4.798  5.078  340.896  
2019.35 14 39 26.2070 -60 49 54.499 14 39 26.3093 -60 49 56.711 14 39 26.0856 -60 49 51.875  -1.635  +4.837  5.106  341.321  
2019.40 14 39 26.1527 -60 49 54.377 14 39 26.2533 -60 49 56.606 14 39 26.0333 -60 49 51.731  -1.608  +4.875  5.134  341.741  
2019.45 14 39 26.1021 -60 49 54.213 14 39 26.2011 -60 49 56.461 14 39 25.9847 -60 49 51.547  -1.582  +4.914  5.162  342.156  
2019.50 14 39 26.0576 -60 49 54.022 14 39 26.1549 -60 49 56.287 14 39 25.9421 -60 49 51.334  -1.555  +4.952  5.191  342.567  
2019.55 14 39 26.0209 -60 49 53.816 14 39 26.1165 -60 49 56.099 14 39 25.9075 -60 49 51.108  -1.528  +4.991  5.220  342.974  
2019.60 14 39 25.9932 -60 49 53.613 14 39 26.0872 -60 49 55.913 14 39 25.8818 -60 49 50.884  -1.502  +5.029  5.249  343.376  
2019.65 14 39 25.9748 -60 49 53.427 14 39 26.0671 -60 49 55.745 14 39 25.8654 -60 49 50.677  -1.475  +5.068  5.278  343.773  
2019.70 14 39 25.9652 -60 49 53.275 14 39 26.0558 -60 49 55.610 14 39 25.8577 -60 49 50.504  -1.448  +5.106  5.307  344.167  
2019.75 14 39 25.9630 -60 49 53.166 14 39 26.0519 -60 49 55.519 14 39 25.8575 -60 49 50.374  -1.421  +5.144  5.337  344.555  
2019.80 14 39 25.9662 -60 49 53.110 14 39 26.0534 -60 49 55.480 14 39 25.8627 -60 49 50.297  -1.394  +5.183  5.367  344.940  
2019.85 14 39 25.9719 -60 49 53.108 14 39 26.0575 -60 49 55.496 14 39 25.8704 -60 49 50.275  -1.368  +5.221  5.397  345.320  
2019.90 14 39 25.9773 -60 49 53.159 14 39 26.0611 -60 49 55.564 14 39 25.8777 -60 49 50.305  -1.341  +5.259  5.427  345.696  
2019.95 14 39 25.9791 -60 49 53.254 14 39 26.0613 -60 49 55.677 14 39 25.8816 -60 49 50.380  -1.314  +5.297  5.457  346.068  
2020.00 14 39 25.9747 -60 49 53.381 14 39 26.0552 -60 49 55.821 14 39 25.8791 -60 49 50.486  -1.287  +5.335  5.488  346.436  
2020.05 14 39 25.9619 -60 49 53.522 14 39 26.0407 -60 49 55.979 14 39 25.8683 -60 49 50.607  -1.260  +5.373  5.518  346.799  
2020.10 14 39 25.9395 -60 49 53.660 14 39 26.0166 -60 49 56.135 14 39 25.8479 -60 49 50.724  -1.233  +5.410  5.549  347.159  
2020.15 14 39 25.9072 -60 49 53.778 14 39 25.9827 -60 49 56.269 14 39 25.8177 -60 49 50.821  -1.206  +5.448  5.580  347.515  
2020.20 14 39 25.8661 -60 49 53.859 14 39 25.9399 -60 49 56.368 14 39 25.7785 -60 49 50.882  -1.179  +5.486  5.611  347.867  
2020.25 14 39 25.8177 -60 49 53.893 14 39 25.8898 -60 49 56.419 14 39 25.7321 -60 49 50.895  -1.152  +5.523  5.642  348.214  
2020.30 14 39 25.7645 -60 49 53.874 14 39 25.8349 -60 49 56.417 14 39 25.6810 -60 49 50.856  -1.125  +5.561  5.674  348.558  
2020.35 14 39 25.7093 -60 49 53.801 14 39 25.7780 -60 49 56.361 14 39 25.6278 -60 49 50.763  -1.099  +5.598  5.705  348.899  
2020.40 14 39 25.6550 -60 49 53.678 14 39 25.7221 -60 49 56.256 14 39 25.5755 -60 49 50.620  -1.072  +5.636  5.737  349.235  
2020.45 14 39 25.6044 -60 49 53.515 14 39 25.6698 -60 49 56.109 14 39 25.5269 -60 49 50.436  -1.044  +5.673  5.769  349.568  
2020.50 14 39 25.5599 -60 49 53.323 14 39 25.6235 -60 49 55.935 14 39 25.4844 -60 49 50.224  -1.017  +5.710  5.800  349.897  
2020.55 14 39 25.5232 -60 49 53.118 14 39 25.5851 -60 49 55.746 14 39 25.4497 -60 49 49.999  -0.990  +5.748  5.832  350.223  
2020.60 14 39 25.4955 -60 49 52.914 14 39 25.5558 -60 49 55.560 14 39 25.4240 -60 49 49.775  -0.963  +5.785  5.864  350.545  
2020.65 14 39 25.4771 -60 49 52.729 14 39 25.5357 -60 49 55.391 14 39 25.4076 -60 49 49.570  -0.936  +5.822  5.897  350.863  
2020.70 14 39 25.4675 -60 49 52.576 14 39 25.5244 -60 49 55.256 14 39 25.4000 -60 49 49.397  -0.909  +5.859  5.929  351.178  
2020.75 14 39 25.4653 -60 49 52.468 14 39 25.5205 -60 49 55.164 14 39 25.3998 -60 49 49.268  -0.882  +5.895  5.961  351.490  
2020.80 14 39 25.4684 -60 49 52.411 14 39 25.5219 -60 49 55.124 14 39 25.4050 -60 49 49.192  -0.855  +5.932  5.994  351.798  
2020.85 14 39 25.4742 -60 49 52.410 14 39 25.5260 -60 49 55.139 14 39 25.4127 -60 49 49.170  -0.828  +5.969  6.026  352.103  
2020.90 14 39 25.4795 -60 49 52.460 14 39 25.5296 -60 49 55.207 14 39 25.4201 -60 49 49.201  -0.801  +6.006  6.059  352.405  
2020.95 14 39 25.4813 -60 49 52.556 14 39 25.5297 -60 49 55.319 14 39 25.4239 -60 49 49.277  -0.774  +6.042  6.091  352.703  
2021.00 14 39 25.4769 -60 49 52.682 14 39 25.5236 -60 49 55.462 14 39 25.4215 -60 49 49.384  -0.747  +6.079  6.124  352.998  
2021.05 14 39 25.4641 -60 49 52.824 14 39 25.5091 -60 49 55.620 14 39 25.4107 -60 49 49.505  -0.719  +6.115  6.157  353.291  
2021.10 14 39 25.4417 -60 49 52.962 14 39 25.4850 -60 49 55.775 14 39 25.3903 -60 49 49.624  -0.692  +6.151  6.190  353.580  
2021.15 14 39 25.4095 -60 49 53.079 14 39 25.4511 -60 49 55.909 14 39 25.3601 -60 49 49.721  -0.665  +6.187  6.223  353.865  
2021.20 14 39 25.3683 -60 49 53.160 14 39 25.4082 -60 49 56.007 14 39 25.3209 -60 49 49.783  -0.638  +6.224  6.256  354.148  
2021.25 14 39 25.3199 -60 49 53.194 14 39 25.3581 -60 49 56.057 14 39 25.2746 -60 49 49.797  -0.611  +6.260  6.289  354.428  
2021.30 14 39 25.2667 -60 49 53.175 14 39 25.3032 -60 49 56.054 14 39 25.2234 -60 49 49.759  -0.583  +6.296  6.323  354.705  
2021.35 14 39 25.2115 -60 49 53.102 14 39 25.2463 -60 49 55.998 14 39 25.1702 -60 49 49.666  -0.556  +6.331  6.356  354.979  
2021.40 14 39 25.1572 -60 49 52.980 14 39 25.1903 -60 49 55.892 14 39 25.1179 -60 49 49.524  -0.529  +6.367  6.389  355.250  
2021.45 14 39 25.1066 -60 49 52.816 14 39 25.1380 -60 49 55.745 14 39 25.0693 -60 49 49.342  -0.502  +6.403  6.422  355.519  
2021.50 14 39 25.0620 -60 49 52.625 14 39 25.0917 -60 49 55.569 14 39 25.0268 -60 49 49.131  -0.475  +6.438  6.456  355.785  
2021.55 14 39 25.0253 -60 49 52.419 14 39 25.0533 -60 49 55.380 14 39 24.9921 -60 49 48.906  -0.447  +6.474  6.489  356.047  
2021.60 14 39 24.9976 -60 49 52.216 14 39 25.0239 -60 49 55.193 14 39 24.9665 -60 49 48.683  -0.420  +6.509  6.523  356.308  
2021.65 14 39 24.9792 -60 49 52.030 14 39 25.0038 -60 49 55.023 14 39 24.9501 -60 49 48.479  -0.393  +6.545  6.556  356.565  
2021.70 14 39 24.9696 -60 49 51.878 14 39 24.9925 -60 49 54.887 14 39 24.9425 -60 49 48.307  -0.366  +6.580  6.590  356.820  
2021.75 14 39 24.9674 -60 49 51.769 14 39 24.9886 -60 49 54.794 14 39 24.9423 -60 49 48.179  -0.338  +6.615  6.623  357.072  
2021.80 14 39 24.9705 -60 49 51.712 14 39 24.9900 -60 49 54.754 14 39 24.9474 -60 49 48.104  -0.311  +6.650  6.657  357.322  
2021.85 14 39 24.9763 -60 49 51.711 14 39 24.9940 -60 49 54.768 14 39 24.9552 -60 49 48.083  -0.284  +6.685  6.691  357.569  
2021.90 14 39 24.9816 -60 49 51.762 14 39 24.9976 -60 49 54.835 14 39 24.9625 -60 49 48.115  -0.256  +6.719  6.724  357.814  
2021.95 14 39 24.9834 -60 49 51.857 14 39 24.9978 -60 49 54.946 14 39 24.9664 -60 49 48.192  -0.229  +6.754  6.758  358.057  
2022.00 14 39 24.9790 -60 49 51.983 14 39 24.9916 -60 49 55.088 14 39 24.9640 -60 49 48.300  -0.202  +6.789  6.792  358.297  
2022.05 14 39 24.9662 -60 49 52.125 14 39 24.9771 -60 49 55.245 14 39 24.9532 -60 49 48.422  -0.175  +6.823  6.825  358.534  
2022.10 14 39 24.9437 -60 49 52.263 14 39 24.9530 -60 49 55.399 14 39 24.9328 -60 49 48.542  -0.147  +6.858  6.859  358.769  
2022.15 14 39 24.9115 -60 49 52.380 14 39 24.9190 -60 49 55.532 14 39 24.9026 -60 49 48.640  -0.120  +6.892  6.893  359.002  
2022.20 14 39 24.8703 -60 49 52.461 14 39 24.8761 -60 49 55.629 14 39 24.8635 -60 49 48.703  -0.093  +6.926  6.927  359.233  
2022.25 14 39 24.8219 -60 49 52.495 14 39 24.8260 -60 49 55.679 14 39 24.8171 -60 49 48.719  -0.065  +6.960  6.960  359.462  
2022.30 14 39 24.7687 -60 49 52.476 14 39 24.7711 -60 49 55.675 14 39 24.7659 -60 49 48.681  -0.038  +6.994  6.994  359.688  
2022.35 14 39 24.7135 -60 49 52.403 14 39 24.7142 -60 49 55.617 14 39 24.7127 -60 49 48.590  -0.011  +7.028  7.028  359.912  
2022.40 14 39 24.6592 -60 49 52.281 14 39 24.6582 -60 49 55.510 14 39 24.6605 -60 49 48.449  +0.016  +7.061  7.061    0.134  
2022.45 14 39 24.6086 -60 49 52.117 14 39 24.6059 -60 49 55.362 14 39 24.6119 -60 49 48.267  +0.044  +7.095  7.095    0.354  
2022.50 14 39 24.5640 -60 49 51.926 14 39 24.5596 -60 49 55.186 14 39 24.5693 -60 49 48.057  +0.071  +7.129  7.129    0.571  
2022.55 14 39 24.5274 -60 49 51.720 14 39 24.5212 -60 49 54.995 14 39 24.5347 -60 49 47.834  +0.098  +7.162  7.163    0.787  
2022.60 14 39 24.4996 -60 49 51.517 14 39 24.4918 -60 49 54.807 14 39 24.5090 -60 49 47.612  +0.126  +7.195  7.196    1.001  
2022.65 14 39 24.4812 -60 49 51.331 14 39 24.4717 -60 49 54.637 14 39 24.4926 -60 49 47.409  +0.153  +7.228  7.230    1.212  
2022.70 14 39 24.4716 -60 49 51.178 14 39 24.4603 -60 49 54.499 14 39 24.4850 -60 49 47.238  +0.180  +7.261  7.263    1.422  
2022.75 14 39 24.4694 -60 49 51.070 14 39 24.4564 -60 49 54.406 14 39 24.4848 -60 49 47.112  +0.208  +7.294  7.297    1.630  
2022.80 14 39 24.4725 -60 49 51.013 14 39 24.4578 -60 49 54.364 14 39 24.4899 -60 49 47.037  +0.235  +7.327  7.331    1.836  
2022.85 14 39 24.4782 -60 49 51.012 14 39 24.4618 -60 49 54.377 14 39 24.4977 -60 49 47.018  +0.262  +7.359  7.364    2.040  
2022.90 14 39 24.4835 -60 49 51.062 14 39 24.4654 -60 49 54.443 14 39 24.5050 -60 49 47.051  +0.289  +7.392  7.398    2.242  
2022.95 14 39 24.4854 -60 49 51.158 14 39 24.4656 -60 49 54.553 14 39 24.5089 -60 49 47.129  +0.317  +7.424  7.431    2.442  
2023.00 14 39 24.4809 -60 49 51.284 14 39 24.4594 -60 49 54.694 14 39 24.5065 -60 49 47.238  +0.344  +7.456  7.464    2.641  
2023.05 14 39 24.4681 -60 49 51.425 14 39 24.4449 -60 49 54.850 14 39 24.4957 -60 49 47.362  +0.371  +7.489  7.498    2.838  
2023.10 14 39 24.4457 -60 49 51.564 14 39 24.4208 -60 49 55.003 14 39 24.4753 -60 49 47.482  +0.398  +7.521  7.531    3.033  
2023.15 14 39 24.4135 -60 49 51.681 14 39 24.3868 -60 49 55.135 14 39 24.4451 -60 49 47.582  +0.426  +7.552  7.564    3.226  
2023.20 14 39 24.3723 -60 49 51.762 14 39 24.3440 -60 49 55.230 14 39 24.4059 -60 49 47.646  +0.453  +7.584  7.598    3.418  
2023.25 14 39 24.3239 -60 49 51.796 14 39 24.2938 -60 49 55.279 14 39 24.3595 -60 49 47.663  +0.480  +7.616  7.631    3.608  
2023.30 14 39 24.2707 -60 49 51.777 14 39 24.2389 -60 49 55.274 14 39 24.3083 -60 49 47.627  +0.507  +7.647  7.664    3.796  
2023.35 14 39 24.2155 -60 49 51.704 14 39 24.1820 -60 49 55.215 14 39 24.2551 -60 49 47.537  +0.535  +7.678  7.697    3.983  
2023.40 14 39 24.1612 -60 49 51.581 14 39 24.1260 -60 49 55.107 14 39 24.2029 -60 49 47.398  +0.562  +7.709  7.730    4.168  
2023.45 14 39 24.1105 -60 49 51.418 14 39 24.0737 -60 49 54.958 14 39 24.1543 -60 49 47.217  +0.589  +7.740  7.763    4.351  
2023.50 14 39 24.0660 -60 49 51.226 14 39 24.0274 -60 49 54.780 14 39 24.1117 -60 49 47.009  +0.616  +7.771  7.796    4.533  
2023.55 14 39 24.0293 -60 49 51.020 14 39 23.9890 -60 49 54.588 14 39 24.0770 -60 49 46.787  +0.643  +7.802  7.828    4.714  
2023.60 14 39 24.0015 -60 49 50.817 14 39 23.9596 -60 49 54.399 14 39 24.0513 -60 49 46.567  +0.671  +7.832  7.861    4.893  
2023.65 14 39 23.9831 -60 49 50.631 14 39 23.9395 -60 49 54.228 14 39 24.0349 -60 49 46.365  +0.698  +7.863  7.894    5.070  
2023.70 14 39 23.9735 -60 49 50.479 14 39 23.9281 -60 49 54.088 14 39 24.0273 -60 49 46.195  +0.725  +7.893  7.926    5.246  
2023.75 14 39 23.9713 -60 49 50.370 14 39 23.9242 -60 49 53.993 14 39 24.0271 -60 49 46.070  +0.752  +7.923  7.959    5.421  
2023.80 14 39 23.9744 -60 49 50.313 14 39 23.9256 -60 49 53.950 14 39 24.0322 -60 49 45.997  +0.779  +7.953  7.991    5.594  
2023.85 14 39 23.9801 -60 49 50.312 14 39 23.9297 -60 49 53.962 14 39 24.0399 -60 49 45.980  +0.806  +7.983  8.024    5.766  
2023.90 14 39 23.9854 -60 49 50.362 14 39 23.9333 -60 49 54.027 14 39 24.0473 -60 49 46.014  +0.833  +8.013  8.056    5.936  
2023.95 14 39 23.9872 -60 49 50.457 14 39 23.9334 -60 49 54.135 14 39 24.0511 -60 49 46.093  +0.860  +8.042  8.088    6.105  
2024.00 14 39 23.9828 -60 49 50.584 14 39 23.9273 -60 49 54.275 14 39 24.0487 -60 49 46.204  +0.887  +8.071  8.120    6.273  
2024.05 14 39 23.9700 -60 49 50.725 14 39 23.9128 -60 49 54.430 14 39 24.0378 -60 49 46.329  +0.914  +8.100  8.152    6.439  
2024.10 14 39 23.9476 -60 49 50.863 14 39 23.8887 -60 49 54.581 14 39 24.0174 -60 49 46.452  +0.941  +8.129  8.184    6.605  
2024.15 14 39 23.9153 -60 49 50.980 14 39 23.8548 -60 49 54.711 14 39 23.9872 -60 49 46.553  +0.968  +8.158  8.215    6.768  
2024.20 14 39 23.8742 -60 49 51.062 14 39 23.8119 -60 49 54.806 14 39 23.9480 -60 49 46.619  +0.995  +8.187  8.247    6.931  
2024.25 14 39 23.8258 -60 49 51.096 14 39 23.7618 -60 49 54.853 14 39 23.9016 -60 49 46.637  +1.022  +8.215  8.279    7.092  
2024.30 14 39 23.7725 -60 49 51.076 14 39 23.7069 -60 49 54.846 14 39 23.8504 -60 49 46.603  +1.049  +8.244  8.310    7.252  
2024.35 14 39 23.7173 -60 49 51.003 14 39 23.6500 -60 49 54.786 14 39 23.7972 -60 49 46.515  +1.076  +8.272  8.341    7.411  
2024.40 14 39 23.6630 -60 49 50.881 14 39 23.5941 -60 49 54.676 14 39 23.7449 -60 49 46.377  +1.103  +8.300  8.373    7.569  
2024.45 14 39 23.6124 -60 49 50.717 14 39 23.5417 -60 49 54.526 14 39 23.6963 -60 49 46.198  +1.130  +8.327  8.404    7.726  
2024.50 14 39 23.5678 -60 49 50.525 14 39 23.4955 -60 49 54.346 14 39 23.6537 -60 49 45.992  +1.157  +8.355  8.435    7.881  
2024.55 14 39 23.5311 -60 49 50.320 14 39 23.4571 -60 49 54.153 14 39 23.6190 -60 49 45.771  +1.183  +8.382  8.465    8.035  
2024.60 14 39 23.5034 -60 49 50.116 14 39 23.4277 -60 49 53.962 14 39 23.5932 -60 49 45.553  +1.210  +8.410  8.496    8.188  
2024.65 14 39 23.4850 -60 49 49.931 14 39 23.4076 -60 49 53.789 14 39 23.5768 -60 49 45.353  +1.237  +8.437  8.527    8.340  
2024.70 14 39 23.4754 -60 49 49.778 14 39 23.3963 -60 49 53.648 14 39 23.5691 -60 49 45.185  +1.264  +8.463  8.557    8.491  
2024.75 14 39 23.4731 -60 49 49.669 14 39 23.3924 -60 49 53.552 14 39 23.5689 -60 49 45.062  +1.290  +8.490  8.587    8.641  
2024.80 14 39 23.4762 -60 49 49.612 14 39 23.3939 -60 49 53.507 14 39 23.5740 -60 49 44.991  +1.317  +8.516  8.618    8.790  
2024.85 14 39 23.4820 -60 49 49.611 14 39 23.3979 -60 49 53.518 14 39 23.5817 -60 49 44.975  +1.344  +8.543  8.648    8.938  
2024.90 14 39 23.4873 -60 49 49.661 14 39 23.4016 -60 49 53.580 14 39 23.5890 -60 49 45.011  +1.370  +8.569  8.678    9.085  
2024.95 14 39 23.4891 -60 49 49.756 14 39 23.4017 -60 49 53.687 14 39 23.5928 -60 49 45.093  +1.397  +8.595  8.707    9.230  
2025.00 14 39 23.4847 -60 49 49.883 14 39 23.3957 -60 49 53.825 14 39 23.5903 -60 49 45.205  +1.423  +8.620  8.737    9.375  
2025.05 14 39 23.4719 -60 49 50.024 14 39 23.3812 -60 49 53.978 14 39 23.5795 -60 49 45.332  +1.450  +8.646  8.766    9.519  
2025.10 14 39 23.4494 -60 49 50.162 14 39 23.3571 -60 49 54.128 14 39 23.5590 -60 49 45.457  +1.476  +8.671  8.796    9.662  
2025.15 14 39 23.4172 -60 49 50.279 14 39 23.3232 -60 49 54.256 14 39 23.5288 -60 49 45.560  +1.503  +8.696  8.825    9.804  
2025.20 14 39 23.3761 -60 49 50.360 14 39 23.2804 -60 49 54.349 14 39 23.4895 -60 49 45.628  +1.529  +8.721  8.854    9.945  
2025.25 14 39 23.3277 -60 49 50.394 14 39 23.2304 -60 49 54.394 14 39 23.4431 -60 49 45.649  +1.555  +8.745  8.883   10.085  
2025.30 14 39 23.2745 -60 49 50.375 14 39 23.1755 -60 49 54.386 14 39 23.3919 -60 49 45.616  +1.582  +8.770  8.911   10.224  
2025.35 14 39 23.2193 -60 49 50.302 14 39 23.1187 -60 49 54.324 14 39 23.3386 -60 49 45.530  +1.608  +8.794  8.940   10.362  
2025.40 14 39 23.1650 -60 49 50.179 14 39 23.0627 -60 49 54.212 14 39 23.2862 -60 49 45.394  +1.634  +8.818  8.968   10.499  
2025.45 14 39 23.1143 -60 49 50.016 14 39 23.0105 -60 49 54.060 14 39 23.2376 -60 49 45.218  +1.660  +8.842  8.996   10.636  
2025.50 14 39 23.0698 -60 49 49.824 14 39 22.9643 -60 49 53.878 14 39 23.1949 -60 49 45.013  +1.687  +8.865  9.024   10.772  
2025.55 14 39 23.0331 -60 49 49.618 14 39 22.9259 -60 49 53.684 14 39 23.1602 -60 49 44.795  +1.713  +8.889  9.052   10.906  
2025.60 14 39 23.0053 -60 49 49.415 14 39 22.8966 -60 49 53.491 14 39 23.1344 -60 49 44.579  +1.739  +8.912  9.080   11.040  
2025.65 14 39 22.9869 -60 49 49.229 14 39 22.8765 -60 49 53.315 14 39 23.1179 -60 49 44.381  +1.765  +8.934  9.107   11.174  
2025.70 14 39 22.9773 -60 49 49.076 14 39 22.8653 -60 49 53.173 14 39 23.1102 -60 49 44.216  +1.791  +8.957  9.134   11.306  
2025.75 14 39 22.9751 -60 49 48.968 14 39 22.8614 -60 49 53.074 14 39 23.1099 -60 49 44.095  +1.817  +8.979  9.161   11.438  
2025.80 14 39 22.9782 -60 49 48.911 14 39 22.8629 -60 49 53.028 14 39 23.1149 -60 49 44.026  +1.843  +9.001  9.188   11.568  
2025.85 14 39 22.9839 -60 49 48.909 14 39 22.8670 -60 49 53.036 14 39 23.1226 -60 49 44.013  +1.868  +9.023  9.215   11.699  
2025.90 14 39 22.9892 -60 49 48.960 14 39 22.8707 -60 49 53.096 14 39 23.1298 -60 49 44.052  +1.894  +9.045  9.241   11.828  
2025.95 14 39 22.9911 -60 49 49.055 14 39 22.8710 -60 49 53.201 14 39 23.1336 -60 49 44.135  +1.920  +9.066  9.267   11.956  
2026.00 14 39 22.9866 -60 49 49.181 14 39 22.8649 -60 49 53.337 14 39 23.1310 -60 49 44.250  +1.946  +9.087  9.293   12.084  
2026.05 14 39 22.9738 -60 49 49.323 14 39 22.8505 -60 49 53.488 14 39 23.1201 -60 49 44.380  +1.971  +9.108  9.319   12.212  
2026.10 14 39 22.9514 -60 49 49.461 14 39 22.8265 -60 49 53.636 14 39 23.0996 -60 49 44.507  +1.997  +9.129  9.345   12.338  
2026.15 14 39 22.9192 -60 49 49.578 14 39 22.7927 -60 49 53.762 14 39 23.0693 -60 49 44.613  +2.022  +9.149  9.370   12.464  
2026.20 14 39 22.8780 -60 49 49.659 14 39 22.7499 -60 49 53.852 14 39 23.0300 -60 49 44.683  +2.048  +9.169  9.395   12.589  
2026.25 14 39 22.8297 -60 49 49.693 14 39 22.7000 -60 49 53.895 14 39 22.9835 -60 49 44.706  +2.073  +9.189  9.420   12.713  
2026.30 14 39 22.7765 -60 49 49.674 14 39 22.6452 -60 49 53.885 14 39 22.9322 -60 49 44.676  +2.098  +9.209  9.445   12.837  
2026.35 14 39 22.7213 -60 49 49.600 14 39 22.5884 -60 49 53.821 14 39 22.8789 -60 49 44.593  +2.124  +9.228  9.469   12.960  
2026.40 14 39 22.6670 -60 49 49.478 14 39 22.5325 -60 49 53.707 14 39 22.8265 -60 49 44.460  +2.149  +9.247  9.494   13.083  
2026.45 14 39 22.6163 -60 49 49.314 14 39 22.4803 -60 49 53.552 14 39 22.7777 -60 49 44.286  +2.174  +9.266  9.518   13.205  
2026.50 14 39 22.5718 -60 49 49.122 14 39 22.4342 -60 49 53.369 14 39 22.7350 -60 49 44.084  +2.199  +9.284  9.541   13.326  
2026.55 14 39 22.5351 -60 49 48.917 14 39 22.3959 -60 49 53.171 14 39 22.7002 -60 49 43.869  +2.224  +9.303  9.565   13.447  
2026.60 14 39 22.5074 -60 49 48.713 14 39 22.3667 -60 49 52.976 14 39 22.6743 -60 49 43.655  +2.249  +9.320  9.588   13.567  
2026.65 14 39 22.4890 -60 49 48.528 14 39 22.3467 -60 49 52.798 14 39 22.6577 -60 49 43.460  +2.274  +9.338  9.611   13.686  
2026.70 14 39 22.4793 -60 49 48.375 14 39 22.3355 -60 49 52.653 14 39 22.6499 -60 49 43.298  +2.299  +9.355  9.634   13.805  
2026.75 14 39 22.4771 -60 49 48.266 14 39 22.3318 -60 49 52.552 14 39 22.6496 -60 49 43.180  +2.324  +9.372  9.656   13.924  
2026.80 14 39 22.4802 -60 49 48.209 14 39 22.3333 -60 49 52.503 14 39 22.6545 -60 49 43.114  +2.348  +9.389  9.678   14.041  
2026.85 14 39 22.4860 -60 49 48.207 14 39 22.3375 -60 49 52.509 14 39 22.6621 -60 49 43.103  +2.373  +9.406  9.700   14.159  
2026.90 14 39 22.4913 -60 49 48.258 14 39 22.3413 -60 49 52.567 14 39 22.6692 -60 49 43.145  +2.397  +9.422  9.722   14.276  
2026.95 14 39 22.4931 -60 49 48.353 14 39 22.3416 -60 49 52.669 14 39 22.6729 -60 49 43.232  +2.422  +9.438  9.743   14.392  
2027.00 14 39 22.4887 -60 49 48.480 14 39 22.3357 -60 49 52.803 14 39 22.6703 -60 49 43.350  +2.446  +9.453  9.764   14.508  
2027.05 14 39 22.4759 -60 49 48.621 14 39 22.3214 -60 49 52.951 14 39 22.6593 -60 49 43.483  +2.470  +9.468  9.785   14.623  
2027.10 14 39 22.4535 -60 49 48.759 14 39 22.2975 -60 49 53.096 14 39 22.6387 -60 49 43.613  +2.495  +9.483  9.806   14.738  
2027.15 14 39 22.4213 -60 49 48.876 14 39 22.2637 -60 49 53.220 14 39 22.6082 -60 49 43.722  +2.519  +9.498  9.826   14.852  
2027.20 14 39 22.3801 -60 49 48.957 14 39 22.2211 -60 49 53.307 14 39 22.5689 -60 49 43.795  +2.543  +9.512  9.846   14.966  
2027.25 14 39 22.3318 -60 49 48.991 14 39 22.1712 -60 49 53.348 14 39 22.5223 -60 49 43.822  +2.567  +9.526  9.866   15.079  
2027.30 14 39 22.2786 -60 49 48.972 14 39 22.1165 -60 49 53.335 14 39 22.4708 -60 49 43.795  +2.590  +9.539  9.885   15.192  
2027.35 14 39 22.2234 -60 49 48.899 14 39 22.0598 -60 49 53.268 14 39 22.4174 -60 49 43.715  +2.614  +9.553  9.904   15.305  
2027.40 14 39 22.1691 -60 49 48.776 14 39 22.0041 -60 49 53.151 14 39 22.3649 -60 49 43.585  +2.638  +9.566  9.923   15.417  
2027.45 14 39 22.1185 -60 49 48.613 14 39 21.9520 -60 49 52.993 14 39 22.3160 -60 49 43.415  +2.661  +9.578  9.941   15.528  
2027.50 14 39 22.0739 -60 49 48.421 14 39 21.9060 -60 49 52.807 14 39 22.2732 -60 49 43.217  +2.685  +9.590  9.959   15.640  
2027.55 14 39 22.0372 -60 49 48.215 14 39 21.8678 -60 49 52.607 14 39 22.2382 -60 49 43.004  +2.708  +9.602  9.977   15.751  
2027.60 14 39 22.0095 -60 49 48.012 14 39 21.8386 -60 49 52.408 14 39 22.2122 -60 49 42.795  +2.731  +9.614  9.994   15.861  
2027.65 14 39 21.9911 -60 49 47.826 14 39 21.8188 -60 49 52.228 14 39 22.1955 -60 49 42.603  +2.755  +9.625 10.011   15.971  
2027.70 14 39 21.9815 -60 49 47.673 14 39 21.8077 -60 49 52.080 14 39 22.1876 -60 49 42.444  +2.778  +9.636 10.028   16.081  
2027.75 14 39 21.9793 -60 49 47.564 14 39 21.8041 -60 49 51.976 14 39 22.1871 -60 49 42.330  +2.801  +9.646 10.044   16.190  
2027.80 14 39 21.9824 -60 49 47.508 14 39 21.8058 -60 49 51.924 14 39 22.1919 -60 49 42.268  +2.823  +9.656 10.060   16.299  
2027.85 14 39 21.9881 -60 49 47.506 14 39 21.8101 -60 49 51.926 14 39 22.1994 -60 49 42.261  +2.846  +9.666 10.076   16.408  
2027.90 14 39 21.9935 -60 49 47.557 14 39 21.8140 -60 49 51.981 14 39 22.2064 -60 49 42.306  +2.869  +9.675 10.091   16.516  
2027.95 14 39 21.9953 -60 49 47.652 14 39 21.8144 -60 49 52.081 14 39 22.2099 -60 49 42.396  +2.891  +9.684 10.106   16.624  
2028.00 14 39 21.9909 -60 49 47.778 14 39 21.8086 -60 49 52.211 14 39 22.2072 -60 49 42.518  +2.914  +9.693 10.121   16.732  
2028.05 14 39 21.9781 -60 49 47.919 14 39 21.7945 -60 49 52.356 14 39 22.1960 -60 49 42.655  +2.936  +9.701 10.135   16.839  
2028.10 14 39 21.9557 -60 49 48.057 14 39 21.7707 -60 49 52.497 14 39 22.1753 -60 49 42.789  +2.958  +9.708 10.149   16.946  
2028.15 14 39 21.9235 -60 49 48.174 14 39 21.7371 -60 49 52.618 14 39 22.1447 -60 49 42.902  +2.980  +9.716 10.163   17.053  
2028.20 14 39 21.8824 -60 49 48.256 14 39 21.6946 -60 49 52.702 14 39 22.1052 -60 49 42.979  +3.002  +9.723 10.176   17.159  
2028.25 14 39 21.8340 -60 49 48.290 14 39 21.6448 -60 49 52.739 14 39 22.0584 -60 49 43.010  +3.024  +9.729 10.188   17.266  
2028.30 14 39 21.7808 -60 49 48.270 14 39 21.5903 -60 49 52.723 14 39 22.0069 -60 49 42.987  +3.046  +9.735 10.201   17.372  
2028.35 14 39 21.7256 -60 49 48.197 14 39 21.5338 -60 49 52.652 14 39 21.9533 -60 49 42.911  +3.067  +9.741 10.213   17.477  
2028.40 14 39 21.6714 -60 49 48.075 14 39 21.4781 -60 49 52.532 14 39 21.9006 -60 49 42.786  +3.089  +9.746 10.224   17.583  
2028.45 14 39 21.6207 -60 49 47.911 14 39 21.4262 -60 49 52.371 14 39 21.8516 -60 49 42.620  +3.110  +9.751 10.235   17.688  
2028.50 14 39 21.5762 -60 49 47.720 14 39 21.3803 -60 49 52.181 14 39 21.8086 -60 49 42.425  +3.131  +9.756 10.246   17.793  
2028.55 14 39 21.5395 -60 49 47.514 14 39 21.3423 -60 49 51.978 14 39 21.7734 -60 49 42.218  +3.152  +9.760 10.256   17.898  
2028.60 14 39 21.5118 -60 49 47.310 14 39 21.3133 -60 49 51.776 14 39 21.7473 -60 49 42.012  +3.173  +9.763 10.266   18.003  
2028.65 14 39 21.4934 -60 49 47.125 14 39 21.2936 -60 49 51.592 14 39 21.7304 -60 49 41.825  +3.194  +9.767 10.275   18.107  
2028.70 14 39 21.4838 -60 49 46.972 14 39 21.2827 -60 49 51.440 14 39 21.7223 -60 49 41.671  +3.214  +9.769 10.284   18.211  
2028.75 14 39 21.4816 -60 49 46.863 14 39 21.2792 -60 49 51.332 14 39 21.7216 -60 49 41.561  +3.234  +9.771 10.293   18.315  
2028.80 14 39 21.4847 -60 49 46.806 14 39 21.2811 -60 49 51.276 14 39 21.7262 -60 49 41.503  +3.255  +9.773 10.301   18.419  
2028.85 14 39 21.4904 -60 49 46.805 14 39 21.2856 -60 49 51.275 14 39 21.7335 -60 49 41.500  +3.275  +9.775 10.309   18.523  
2028.90 14 39 21.4958 -60 49 46.855 14 39 21.2897 -60 49 51.326 14 39 21.7403 -60 49 41.551  +3.295  +9.775 10.316   18.626  
2028.95 14 39 21.4976 -60 49 46.951 14 39 21.2903 -60 49 51.421 14 39 21.7436 -60 49 41.646  +3.315  +9.776 10.322   18.730  
2029.00 14 39 21.4932 -60 49 47.077 14 39 21.2846 -60 49 51.548 14 39 21.7407 -60 49 41.772  +3.334  +9.776 10.329   18.833  
2029.05 14 39 21.4804 -60 49 47.218 14 39 21.2706 -60 49 51.689 14 39 21.7293 -60 49 41.914  +3.354  +9.775 10.334   18.936  
2029.10 14 39 21.4580 -60 49 47.356 14 39 21.2470 -60 49 51.826 14 39 21.7084 -60 49 42.052  +3.373  +9.774 10.340   19.039  
2029.15 14 39 21.4258 -60 49 47.473 14 39 21.2137 -60 49 51.943 14 39 21.6776 -60 49 42.170  +3.392  +9.772 10.344   19.142  
2029.20 14 39 21.3847 -60 49 47.555 14 39 21.1713 -60 49 52.023 14 39 21.6379 -60 49 42.253  +3.411  +9.770 10.349   19.245  
2029.25 14 39 21.3363 -60 49 47.589 14 39 21.1218 -60 49 52.056 14 39 21.5909 -60 49 42.288  +3.430  +9.768 10.352   19.348  
2029.30 14 39 21.2832 -60 49 47.570 14 39 21.0674 -60 49 52.035 14 39 21.5391 -60 49 42.271  +3.448  +9.765 10.356   19.451  
2029.35 14 39 21.2280 -60 49 47.497 14 39 21.0111 -60 49 51.961 14 39 21.4853 -60 49 42.200  +3.467  +9.761 10.359   19.553  
2029.40 14 39 21.1737 -60 49 47.374 14 39 20.9557 -60 49 51.836 14 39 21.4324 -60 49 42.079  +3.485  +9.757 10.361   19.656  
2029.45 14 39 21.1231 -60 49 47.211 14 39 20.9040 -60 49 51.671 14 39 21.3831 -60 49 41.918  +3.503  +9.752 10.362   19.759  
2029.50 14 39 21.0785 -60 49 47.019 14 39 20.8583 -60 49 51.477 14 39 21.3399 -60 49 41.729  +3.521  +9.747 10.364   19.861  
2029.55 14 39 21.0418 -60 49 46.813 14 39 20.8205 -60 49 51.269 14 39 21.3045 -60 49 41.527  +3.539  +9.742 10.364   19.964  
2029.60 14 39 21.0141 -60 49 46.610 14 39 20.7917 -60 49 51.062 14 39 21.2781 -60 49 41.327  +3.556  +9.735 10.364   20.066  
2029.65 14 39 20.9957 -60 49 46.424 14 39 20.7722 -60 49 50.874 14 39 21.2609 -60 49 41.145  +3.573  +9.729 10.364   20.169  
2029.70 14 39 20.9861 -60 49 46.271 14 39 20.7615 -60 49 50.717 14 39 21.2526 -60 49 40.996  +3.590  +9.721 10.363   20.271  
2029.75 14 39 20.9839 -60 49 46.163 14 39 20.7582 -60 49 50.605 14 39 21.2516 -60 49 40.892  +3.607  +9.713 10.362   20.374  
2029.80 14 39 20.9870 -60 49 46.106 14 39 20.7603 -60 49 50.544 14 39 21.2560 -60 49 40.839  +3.624  +9.705 10.359   20.477  
2029.85 14 39 20.9928 -60 49 46.104 14 39 20.7651 -60 49 50.539 14 39 21.2630 -60 49 40.843  +3.640  +9.696 10.357   20.579  
2029.90 14 39 20.9981 -60 49 46.155 14 39 20.7694 -60 49 50.585 14 39 21.2695 -60 49 40.899  +3.657  +9.686 10.354   20.682  
2029.95 14 39 21.0000 -60 49 46.250 14 39 20.7702 -60 49 50.675 14 39 21.2726 -60 49 40.999  +3.673  +9.676 10.350   20.785  
2030.00 14 39 20.9956 -60 49 46.376 14 39 20.7649 -60 49 50.797 14 39 21.2693 -60 49 41.131  +3.688  +9.665 10.345   20.888  
2030.05 14 39 20.9828 -60 49 46.518 14 39 20.7511 -60 49 50.933 14 39 21.2577 -60 49 41.279  +3.704  +9.654 10.340   20.991  
2030.10 14 39 20.9604 -60 49 46.656 14 39 20.7278 -60 49 51.066 14 39 21.2365 -60 49 41.423  +3.719  +9.642 10.335   21.094  
2030.15 14 39 20.9282 -60 49 46.773 14 39 20.6946 -60 49 51.177 14 39 21.2054 -60 49 41.547  +3.734  +9.630 10.328   21.197  
2030.20 14 39 20.8871 -60 49 46.854 14 39 20.6525 -60 49 51.252 14 39 21.1653 -60 49 41.636  +3.749  +9.617 10.322   21.300  
2030.25 14 39 20.8387 -60 49 46.888 14 39 20.6033 -60 49 51.280 14 39 21.1181 -60 49 41.677  +3.764  +9.603 10.314   21.404  
2030.30 14 39 20.7855 -60 49 46.869 14 39 20.5492 -60 49 51.255 14 39 21.0660 -60 49 41.666  +3.778  +9.588 10.306   21.507  
2030.35 14 39 20.7304 -60 49 46.796 14 39 20.4931 -60 49 51.175 14 39 21.0118 -60 49 41.601  +3.793  +9.573 10.297   21.611  
2030.40 14 39 20.6761 -60 49 46.674 14 39 20.4380 -60 49 51.045 14 39 20.9586 -60 49 41.487  +3.806  +9.558 10.288   21.715  
2030.45 14 39 20.6255 -60 49 46.511 14 39 20.3865 -60 49 50.874 14 39 20.9090 -60 49 41.333  +3.820  +9.542 10.278   21.819  
2030.50 14 39 20.5809 -60 49 46.319 14 39 20.3411 -60 49 50.675 14 39 20.8654 -60 49 41.150  +3.833  +9.525 10.267   21.923  
2030.55 14 39 20.5442 -60 49 46.113 14 39 20.3036 -60 49 50.461 14 39 20.8297 -60 49 40.954  +3.847  +9.507 10.256   22.028  
2030.60 14 39 20.5165 -60 49 45.910 14 39 20.2751 -60 49 50.249 14 39 20.8029 -60 49 40.761  +3.859  +9.489 10.244   22.133  
2030.65 14 39 20.4981 -60 49 45.724 14 39 20.2559 -60 49 50.055 14 39 20.7855 -60 49 40.585  +3.872  +9.470 10.231   22.238  
2030.70 14 39 20.4885 -60 49 45.571 14 39 20.2455 -60 49 49.894 14 39 20.7768 -60 49 40.443  +3.884  +9.451 10.218   22.343  
2030.75 14 39 20.4863 -60 49 45.463 14 39 20.2426 -60 49 49.776 14 39 20.7755 -60 49 40.345  +3.896  +9.430 10.204   22.449  
2030.80 14 39 20.4894 -60 49 45.406 14 39 20.2449 -60 49 49.709 14 39 20.7794 -60 49 40.300  +3.908  +9.409 10.189   22.555  
2030.85 14 39 20.4952 -60 49 45.404 14 39 20.2500 -60 49 49.698 14 39 20.7861 -60 49 40.310  +3.920  +9.388 10.173   22.661  
2030.90 14 39 20.5005 -60 49 45.455 14 39 20.2546 -60 49 49.738 14 39 20.7922 -60 49 40.373  +3.931  +9.366 10.157   22.768  
2030.95 14 39 20.5023 -60 49 45.550 14 39 20.2558 -60 49 49.823 14 39 20.7949 -60 49 40.480  +3.942  +9.343 10.140   22.875  
2031.00 14 39 20.4979 -60 49 45.677 14 39 20.2507 -60 49 49.939 14 39 20.7913 -60 49 40.620  +3.952  +9.319 10.123   22.982  
2031.05 14 39 20.4852 -60 49 45.818 14 39 20.2373 -60 49 50.069 14 39 20.7793 -60 49 40.774  +3.963  +9.295 10.104   23.090  
2031.10 14 39 20.4628 -60 49 45.956 14 39 20.2143 -60 49 50.196 14 39 20.7576 -60 49 40.926  +3.973  +9.270 10.085   23.198  
2031.15 14 39 20.4306 -60 49 46.073 14 39 20.1815 -60 49 50.301 14 39 20.7262 -60 49 41.057  +3.982  +9.244 10.065   23.306  
2031.20 14 39 20.3895 -60 49 46.155 14 39 20.1398 -60 49 50.370 14 39 20.6857 -60 49 41.153  +3.992  +9.217 10.045   23.415  
2031.25 14 39 20.3411 -60 49 46.189 14 39 20.0908 -60 49 50.392 14 39 20.6380 -60 49 41.202  +4.001  +9.190 10.023   23.525  
2031.30 14 39 20.2879 -60 49 46.170 14 39 20.0371 -60 49 50.360 14 39 20.5855 -60 49 41.198  +4.009  +9.162 10.001   23.634  
2031.35 14 39 20.2327 -60 49 46.097 14 39 19.9814 -60 49 50.274 14 39 20.5309 -60 49 41.140  +4.018  +9.133  9.978   23.745  
2031.40 14 39 20.1784 -60 49 45.974 14 39 19.9266 -60 49 50.138 14 39 20.4772 -60 49 41.034  +4.026  +9.104  9.954   23.856  
2031.45 14 39 20.1278 -60 49 45.811 14 39 19.8755 -60 49 49.961 14 39 20.4272 -60 49 40.887  +4.034  +9.074  9.930   23.967  
2031.50 14 39 20.0833 -60 49 45.619 14 39 19.8305 -60 49 49.755 14 39 20.3832 -60 49 40.712  +4.041  +9.043  9.905   24.079  
2031.55 14 39 20.0466 -60 49 45.414 14 39 19.7934 -60 49 49.535 14 39 20.3470 -60 49 40.524  +4.048  +9.011  9.879   24.192  
2031.60 14 39 20.0189 -60 49 45.210 14 39 19.7652 -60 49 49.317 14 39 20.3198 -60 49 40.338  +4.055  +8.979  9.852   24.305  
2031.65 14 39 20.0005 -60 49 45.025 14 39 19.7464 -60 49 49.116 14 39 20.3019 -60 49 40.171  +4.061  +8.945  9.824   24.419  
2031.70 14 39 19.9908 -60 49 44.872 14 39 19.7364 -60 49 48.948 14 39 20.2927 -60 49 40.036  +4.067  +8.911  9.796   24.533  
2031.75 14 39 19.9886 -60 49 44.763 14 39 19.7338 -60 49 48.823 14 39 20.2909 -60 49 39.946  +4.073  +8.876  9.766   24.648  
2031.80 14 39 19.9917 -60 49 44.707 14 39 19.7366 -60 49 48.750 14 39 20.2944 -60 49 39.909  +4.078  +8.841  9.736   24.764  
2031.85 14 39 19.9975 -60 49 44.705 14 39 19.7421 -60 49 48.732 14 39 20.3005 -60 49 39.927  +4.083  +8.804  9.705   24.881  
2031.90 14 39 20.0028 -60 49 44.756 14 39 19.7471 -60 49 48.765 14 39 20.3062 -60 49 39.998  +4.088  +8.767  9.673   24.998  
2031.95 14 39 20.0047 -60 49 44.851 14 39 19.7487 -60 49 48.843 14 39 20.3084 -60 49 40.114  +4.092  +8.729  9.641   25.116  
2032.00 14 39 20.0003 -60 49 44.977 14 39 19.7441 -60 49 48.952 14 39 20.3042 -60 49 40.261  +4.096  +8.690  9.607   25.235  
2032.05 14 39 19.9875 -60 49 45.119 14 39 19.7311 -60 49 49.075 14 39 20.2917 -60 49 40.424  +4.099  +8.651  9.573   25.355  
2032.10 14 39 19.9651 -60 49 45.257 14 39 19.7085 -60 49 49.195 14 39 20.2696 -60 49 40.584  +4.102  +8.610  9.538   25.475  
2032.15 14 39 19.9329 -60 49 45.374 14 39 19.6761 -60 49 49.293 14 39 20.2376 -60 49 40.724  +4.105  +8.569  9.501   25.597  
2032.20 14 39 19.8918 -60 49 45.455 14 39 19.6348 -60 49 49.355 14 39 20.1966 -60 49 40.828  +4.107  +8.527  9.465   25.719  
2032.25 14 39 19.8434 -60 49 45.490 14 39 19.5864 -60 49 49.370 14 39 20.1484 -60 49 40.886  +4.109  +8.484  9.427   25.843  
2032.30 14 39 19.7902 -60 49 45.471 14 39 19.5331 -60 49 49.331 14 39 20.0953 -60 49 40.890  +4.111  +8.440  9.388   25.967  
2032.35 14 39 19.7350 -60 49 45.398 14 39 19.4778 -60 49 49.237 14 39 20.0402 -60 49 40.842  +4.112  +8.396  9.348   26.093  
2032.40 14 39 19.6808 -60 49 45.275 14 39 19.4235 -60 49 49.094 14 39 19.9860 -60 49 40.744  +4.112  +8.350  9.308   26.219  
2032.45 14 39 19.6301 -60 49 45.112 14 39 19.3729 -60 49 48.910 14 39 19.9353 -60 49 40.606  +4.112  +8.304  9.266   26.347  
2032.50 14 39 19.5856 -60 49 44.920 14 39 19.3283 -60 49 48.696 14 39 19.8908 -60 49 40.440  +4.112  +8.257  9.224   26.476  
2032.55 14 39 19.5489 -60 49 44.715 14 39 19.2917 -60 49 48.469 14 39 19.8540 -60 49 40.260  +4.112  +8.209  9.181   26.606  
2032.60 14 39 19.5211 -60 49 44.511 14 39 19.2640 -60 49 48.243 14 39 19.8262 -60 49 40.083  +4.111  +8.160  9.137   26.737  
2032.65 14 39 19.5027 -60 49 44.326 14 39 19.2457 -60 49 48.035 14 39 19.8077 -60 49 39.925  +4.109  +8.110  9.092   26.870  
2032.70 14 39 19.4931 -60 49 44.173 14 39 19.2362 -60 49 47.859 14 39 19.7979 -60 49 39.799  +4.107  +8.059  9.046   27.004  
2032.75 14 39 19.4909 -60 49 44.064 14 39 19.2341 -60 49 47.726 14 39 19.7955 -60 49 39.718  +4.105  +8.008  8.999   27.139  
2032.80 14 39 19.4940 -60 49 44.007 14 39 19.2374 -60 49 47.646 14 39 19.7984 -60 49 39.690  +4.102  +7.956  8.951   27.276  
2032.85 14 39 19.4997 -60 49 44.006 14 39 19.2433 -60 49 47.620 14 39 19.8039 -60 49 39.717  +4.099  +7.903  8.902   27.414  
2032.90 14 39 19.5050 -60 49 44.056 14 39 19.2489 -60 49 47.646 14 39 19.8090 -60 49 39.797  +4.095  +7.849  8.853   27.554  
2032.95 14 39 19.5069 -60 49 44.152 14 39 19.2510 -60 49 47.716 14 39 19.8105 -60 49 39.922  +4.091  +7.794  8.802   27.695  
2033.00 14 39 19.5025 -60 49 44.278 14 39 19.2469 -60 49 47.817 14 39 19.8058 -60 49 40.079  +4.086  +7.738  8.750   27.838  
2033.05 14 39 19.4897 -60 49 44.419 14 39 19.2344 -60 49 47.932 14 39 19.7926 -60 49 40.251  +4.081  +7.681  8.698   27.983  
2033.10 14 39 19.4673 -60 49 44.558 14 39 19.2124 -60 49 48.044 14 39 19.7698 -60 49 40.420  +4.076  +7.624  8.645   28.129  
2033.15 14 39 19.4351 -60 49 44.675 14 39 19.1806 -60 49 48.135 14 39 19.7372 -60 49 40.569  +4.070  +7.565  8.590   28.277  
2033.20 14 39 19.3940 -60 49 44.756 14 39 19.1398 -60 49 48.189 14 39 19.6955 -60 49 40.683  +4.063  +7.506  8.535   28.428  
2033.25 14 39 19.3456 -60 49 44.790 14 39 19.0919 -60 49 48.196 14 39 19.6466 -60 49 40.750  +4.056  +7.446  8.479   28.580  
2033.30 14 39 19.2924 -60 49 44.771 14 39 19.0392 -60 49 48.149 14 39 19.5929 -60 49 40.764  +4.049  +7.385  8.422   28.734  
2033.35 14 39 19.2372 -60 49 44.698 14 39 18.9845 -60 49 48.047 14 39 19.5371 -60 49 40.725  +4.041  +7.323  8.364   28.890  
2033.40 14 39 19.1829 -60 49 44.576 14 39 18.9307 -60 49 47.896 14 39 19.4822 -60 49 40.636  +4.032  +7.260  8.305   29.049  
2033.45 14 39 19.1323 -60 49 44.413 14 39 18.8806 -60 49 47.704 14 39 19.4309 -60 49 40.507  +4.024  +7.196  8.245   29.210  
2033.50 14 39 19.0877 -60 49 44.221 14 39 18.8366 -60 49 47.483 14 39 19.3857 -60 49 40.351  +4.014  +7.132  8.184   29.373  
2033.55 14 39 19.0510 -60 49 44.015 14 39 18.8006 -60 49 47.247 14 39 19.3482 -60 49 40.181  +4.004  +7.066  8.122   29.539  
2033.60 14 39 19.0233 -60 49 43.812 14 39 18.7735 -60 49 47.013 14 39 19.3197 -60 49 40.013  +3.994  +7.000  8.059   29.707  
2033.65 14 39 19.0049 -60 49 43.626 14 39 18.7557 -60 49 46.797 14 39 19.3005 -60 49 39.864  +3.983  +6.933  7.996   29.878  
2033.70 14 39 18.9952 -60 49 43.473 14 39 18.7468 -60 49 46.613 14 39 19.2900 -60 49 39.748  +3.972  +6.865  7.931   30.051  
2033.75 14 39 18.9930 -60 49 43.365 14 39 18.7453 -60 49 46.473 14 39 19.2869 -60 49 39.677  +3.960  +6.796  7.866   30.228  
2033.80 14 39 18.9961 -60 49 43.308 14 39 18.7492 -60 49 46.384 14 39 19.2891 -60 49 39.658  +3.948  +6.727  7.799   30.407  
2033.85 14 39 19.0018 -60 49 43.306 14 39 18.7557 -60 49 46.350 14 39 19.2939 -60 49 39.694  +3.935  +6.656  7.732   30.590  
2033.90 14 39 19.0072 -60 49 43.357 14 39 18.7619 -60 49 46.368 14 39 19.2982 -60 49 39.784  +3.921  +6.585  7.664   30.776  
2033.95 14 39 19.0090 -60 49 43.452 14 39 18.7646 -60 49 46.430 14 39 19.2990 -60 49 39.918  +3.908  +6.512  7.595   30.965  
2034.00 14 39 19.0046 -60 49 43.579 14 39 18.7611 -60 49 46.523 14 39 19.2935 -60 49 40.084  +3.893  +6.439  7.525   31.158  
2034.05 14 39 18.9918 -60 49 43.720 14 39 18.7492 -60 49 46.631 14 39 19.2797 -60 49 40.266  +3.878  +6.365  7.454   31.354  
2034.10 14 39 18.9694 -60 49 43.858 14 39 18.7278 -60 49 46.735 14 39 19.2561 -60 49 40.444  +3.863  +6.290  7.382   31.554  
2034.15 14 39 18.9372 -60 49 43.975 14 39 18.6966 -60 49 46.818 14 39 19.2228 -60 49 40.603  +3.847  +6.215  7.309   31.758  
2034.20 14 39 18.8961 -60 49 44.056 14 39 18.6564 -60 49 46.864 14 39 19.1804 -60 49 40.725  +3.831  +6.138  7.236   31.967  
2034.25 14 39 18.8477 -60 49 44.091 14 39 18.6091 -60 49 46.863 14 39 19.1308 -60 49 40.801  +3.814  +6.061  7.161   32.179  
2034.30 14 39 18.7945 -60 49 44.072 14 39 18.5570 -60 49 46.808 14 39 19.0763 -60 49 40.825  +3.797  +5.983  7.086   32.396  
2034.35 14 39 18.7393 -60 49 43.999 14 39 18.5029 -60 49 46.699 14 39 19.0198 -60 49 40.795  +3.779  +5.904  7.010   32.618  
2034.40 14 39 18.6850 -60 49 43.876 14 39 18.4498 -60 49 46.540 14 39 18.9641 -60 49 40.715  +3.760  +5.825  6.933   32.845  
2034.45 14 39 18.6344 -60 49 43.713 14 39 18.4003 -60 49 46.340 14 39 18.9121 -60 49 40.596  +3.741  +5.744  6.855   33.076  
2034.50 14 39 18.5898 -60 49 43.521 14 39 18.3570 -60 49 46.111 14 39 18.8660 -60 49 40.448  +3.722  +5.663  6.777   33.313  
2034.55 14 39 18.5531 -60 49 43.316 14 39 18.3215 -60 49 45.868 14 39 18.8278 -60 49 40.287  +3.702  +5.581  6.697   33.556  
2034.60 14 39 18.5253 -60 49 43.112 14 39 18.2951 -60 49 45.627 14 39 18.7986 -60 49 40.128  +3.682  +5.499  6.617   33.804  
2034.65 14 39 18.5069 -60 49 42.927 14 39 18.2779 -60 49 45.403 14 39 18.7786 -60 49 39.988  +3.661  +5.415  6.536   34.059  
2034.70 14 39 18.4973 -60 49 42.774 14 39 18.2696 -60 49 45.212 14 39 18.7673 -60 49 39.881  +3.639  +5.331  6.455   34.320  
2034.75 14 39 18.4950 -60 49 42.665 14 39 18.2688 -60 49 45.064 14 39 18.7635 -60 49 39.818  +3.617  +5.246  6.372   34.588  
2034.80 14 39 18.4981 -60 49 42.608 14 39 18.2733 -60 49 44.968 14 39 18.7649 -60 49 39.808  +3.595  +5.160  6.289   34.863  
2034.85 14 39 18.5039 -60 49 42.606 14 39 18.2804 -60 49 44.927 14 39 18.7690 -60 49 39.853  +3.572  +5.074  6.205   35.145  
2034.90 14 39 18.5092 -60 49 42.657 14 39 18.2872 -60 49 44.938 14 39 18.7725 -60 49 39.951  +3.549  +4.987  6.120   35.435  
2034.95 14 39 18.5110 -60 49 42.752 14 39 18.2905 -60 49 44.993 14 39 18.7726 -60 49 40.093  +3.525  +4.899  6.035   35.733  
2035.00 14 39 18.5066 -60 49 42.878 14 39 18.2877 -60 49 45.078 14 39 18.7664 -60 49 40.268  +3.500  +4.811  5.949   36.040  
2035.05 14 39 18.4938 -60 49 43.020 14 39 18.2764 -60 49 45.179 14 39 18.7517 -60 49 40.458  +3.475  +4.721  5.863   36.356  
2035.10 14 39 18.4714 -60 49 43.158 14 39 18.2556 -60 49 45.276 14 39 18.7275 -60 49 40.644  +3.450  +4.632  5.775   36.681  
2035.15 14 39 18.4392 -60 49 43.275 14 39 18.2250 -60 49 45.352 14 39 18.6933 -60 49 40.811  +3.424  +4.541  5.688   37.016  
2035.20 14 39 18.3981 -60 49 43.356 14 39 18.1855 -60 49 45.392 14 39 18.6502 -60 49 40.941  +3.398  +4.450  5.599   37.362  
2035.25 14 39 18.3497 -60 49 43.390 14 39 18.1388 -60 49 45.384 14 39 18.5999 -60 49 41.025  +3.371  +4.359  5.510   37.719  
2035.30 14 39 18.2965 -60 49 43.371 14 39 18.0873 -60 49 45.323 14 39 18.5447 -60 49 41.056  +3.344  +4.266  5.420   38.088  
2035.35 14 39 18.2413 -60 49 43.298 14 39 18.0339 -60 49 45.207 14 39 18.4874 -60 49 41.034  +3.316  +4.173  5.330   38.469  
2035.40 14 39 18.1870 -60 49 43.176 14 39 17.9813 -60 49 45.042 14 39 18.4310 -60 49 40.962  +3.288  +4.080  5.240   38.863  
2035.45 14 39 18.1364 -60 49 43.013 14 39 17.9325 -60 49 44.835 14 39 18.3782 -60 49 40.850  +3.259  +3.986  5.149   39.271  
2035.50 14 39 18.0918 -60 49 42.821 14 39 17.8897 -60 49 44.600 14 39 18.3315 -60 49 40.709  +3.230  +3.891  5.057   39.694  
2035.55 14 39 18.0551 -60 49 42.615 14 39 17.8549 -60 49 44.351 14 39 18.2926 -60 49 40.555  +3.200  +3.796  4.965   40.133  
2035.60 14 39 18.0273 -60 49 42.412 14 39 17.8290 -60 49 44.104 14 39 18.2626 -60 49 40.403  +3.170  +3.700  4.873   40.588  
2035.65 14 39 18.0089 -60 49 42.226 14 39 17.8125 -60 49 43.874 14 39 18.2419 -60 49 40.270  +3.140  +3.604  4.780   41.061  
2035.70 14 39 17.9992 -60 49 42.073 14 39 17.8047 -60 49 43.677 14 39 18.2300 -60 49 40.169  +3.109  +3.508  4.687   41.552  
2035.75 14 39 17.9970 -60 49 41.964 14 39 17.8045 -60 49 43.524 14 39 18.2254 -60 49 40.113  +3.078  +3.410  4.594   42.064  
2035.80 14 39 18.0001 -60 49 41.907 14 39 17.8095 -60 49 43.422 14 39 18.2261 -60 49 40.109  +3.046  +3.313  4.500   42.597  
2035.85 14 39 18.0058 -60 49 41.905 14 39 17.8173 -60 49 43.376 14 39 18.2295 -60 49 40.161  +3.014  +3.215  4.406   43.152  
2035.90 14 39 18.0111 -60 49 41.956 14 39 17.8247 -60 49 43.381 14 39 18.2324 -60 49 40.265  +2.981  +3.116  4.313   43.732  
2035.95 14 39 18.0130 -60 49 42.051 14 39 17.8286 -60 49 43.431 14 39 18.2318 -60 49 40.414  +2.948  +3.017  4.218   44.337  
2036.00 14 39 18.0086 -60 49 42.177 14 39 17.8262 -60 49 43.512 14 39 18.2249 -60 49 40.594  +2.915  +2.918  4.124   44.970  
2036.05 14 39 17.9958 -60 49 42.319 14 39 17.8156 -60 49 43.607 14 39 18.2096 -60 49 40.789  +2.881  +2.818  4.030   45.633  
2036.10 14 39 17.9734 -60 49 42.457 14 39 17.7953 -60 49 43.700 14 39 18.1847 -60 49 40.982  +2.847  +2.718  3.936   46.327  
2036.15 14 39 17.9412 -60 49 42.574 14 39 17.7653 -60 49 43.771 14 39 18.1499 -60 49 41.154  +2.812  +2.617  3.842   47.055  
2036.20 14 39 17.9000 -60 49 42.655 14 39 17.7263 -60 49 43.806 14 39 18.1062 -60 49 41.290  +2.777  +2.516  3.748   47.820  
2036.25 14 39 17.8517 -60 49 42.689 14 39 17.6802 -60 49 43.794 14 39 18.0552 -60 49 41.379  +2.742  +2.415  3.654   48.625  
2036.30 14 39 17.7985 -60 49 42.670 14 39 17.6292 -60 49 43.728 14 39 17.9993 -60 49 41.415  +2.706  +2.314  3.560   49.471  
2036.35 14 39 17.7433 -60 49 42.597 14 39 17.5763 -60 49 43.609 14 39 17.9414 -60 49 41.397  +2.670  +2.212  3.467   50.364  
2036.40 14 39 17.6890 -60 49 42.475 14 39 17.5242 -60 49 43.439 14 39 17.8844 -60 49 41.330  +2.634  +2.110  3.374   51.305  
2036.45 14 39 17.6383 -60 49 42.311 14 39 17.4759 -60 49 43.229 14 39 17.8311 -60 49 41.222  +2.597  +2.007  3.282   52.299  
2036.50 14 39 17.5938 -60 49 42.119 14 39 17.4336 -60 49 42.990 14 39 17.7837 -60 49 41.086  +2.560  +1.904  3.190   53.351  
2036.55 14 39 17.5570 -60 49 41.914 14 39 17.3993 -60 49 42.738 14 39 17.7442 -60 49 40.936  +2.522  +1.801  3.099   54.465  
2036.60 14 39 17.5293 -60 49 41.710 14 39 17.3739 -60 49 42.487 14 39 17.7137 -60 49 40.789  +2.484  +1.698  3.009   55.646  
2036.65 14 39 17.5109 -60 49 41.525 14 39 17.3578 -60 49 42.254 14 39 17.6924 -60 49 40.659  +2.446  +1.595  2.920   56.899  
2036.70 14 39 17.5012 -60 49 41.372 14 39 17.3506 -60 49 42.053 14 39 17.6799 -60 49 40.562  +2.408  +1.491  2.832   58.231  
2036.75 14 39 17.4990 -60 49 41.263 14 39 17.3508 -60 49 41.897 14 39 17.6748 -60 49 40.510  +2.369  +1.387  2.745   59.648  
2036.80 14 39 17.5021 -60 49 41.206 14 39 17.3563 -60 49 41.793 14 39 17.6750 -60 49 40.509  +2.330  +1.283  2.660   61.156  
2036.85 14 39 17.5078 -60 49 41.204 14 39 17.3645 -60 49 41.743 14 39 17.6778 -60 49 40.564  +2.291  +1.179  2.576   62.763  
2036.90 14 39 17.5131 -60 49 41.254 14 39 17.3723 -60 49 41.746 14 39 17.6802 -60 49 40.671  +2.251  +1.075  2.494   64.477  
2036.95 14 39 17.5150 -60 49 41.349 14 39 17.3767 -60 49 41.793 14 39 17.6791 -60 49 40.823  +2.211  +0.970  2.415   66.306  
2037.00 14 39 17.5106 -60 49 41.476 14 39 17.3748 -60 49 41.872 14 39 17.6717 -60 49 41.006  +2.171  +0.866  2.337   68.258  
2037.05 14 39 17.4978 -60 49 41.617 14 39 17.3645 -60 49 41.965 14 39 17.6559 -60 49 41.204  +2.130  +0.761  2.262   70.342  
2037.10 14 39 17.4754 -60 49 41.755 14 39 17.3447 -60 49 42.055 14 39 17.6305 -60 49 41.399  +2.090  +0.656  2.190   72.565  
2037.15 14 39 17.4432 -60 49 41.872 14 39 17.3151 -60 49 42.124 14 39 17.5953 -60 49 41.573  +2.049  +0.551  2.122   74.936  
2037.20 14 39 17.4021 -60 49 41.953 14 39 17.2765 -60 49 42.158 14 39 17.5511 -60 49 41.711  +2.007  +0.446  2.056   77.461  
2037.25 14 39 17.3537 -60 49 41.987 14 39 17.2307 -60 49 42.144 14 39 17.4996 -60 49 41.802  +1.966  +0.341  1.995   80.146  
2037.30 14 39 17.3005 -60 49 41.968 14 39 17.1801 -60 49 42.077 14 39 17.4433 -60 49 41.840  +1.924  +0.236  1.939   82.994  
2037.35 14 39 17.2453 -60 49 41.895 14 39 17.1276 -60 49 41.956 14 39 17.3850 -60 49 41.824  +1.882  +0.131  1.887   86.007  
2037.40 14 39 17.1910 -60 49 41.773 14 39 17.0759 -60 49 41.785 14 39 17.3276 -60 49 41.759  +1.840  +0.026  1.840   89.180  
2037.45 14 39 17.1404 -60 49 41.610 14 39 17.0279 -60 49 41.574 14 39 17.2738 -60 49 41.652  +1.798  -0.079  1.799   92.508  
2037.50 14 39 17.0958 -60 49 41.418 14 39 16.9860 -60 49 41.334 14 39 17.2261 -60 49 41.517  +1.755  -0.184  1.765   95.979  
2037.55 14 39 17.0591 -60 49 41.212 14 39 16.9520 -60 49 41.080 14 39 17.1862 -60 49 41.369  +1.712  -0.289  1.736   99.576  
2037.60 14 39 17.0314 -60 49 41.008 14 39 16.9269 -60 49 40.828 14 39 17.1552 -60 49 41.222  +1.669  -0.394  1.715  103.276  
2037.65 14 39 17.0129 -60 49 40.823 14 39 16.9112 -60 49 40.595 14 39 17.1336 -60 49 41.093  +1.626  -0.499  1.701  107.055  
2037.70 14 39 17.0033 -60 49 40.670 14 39 16.9043 -60 49 40.393 14 39 17.1207 -60 49 40.997  +1.583  -0.604  1.694  110.881  
2037.75 14 39 17.0010 -60 49 40.561 14 39 16.9048 -60 49 40.237 14 39 17.1153 -60 49 40.945  +1.539  -0.709  1.694  114.721  
2037.80 14 39 17.0041 -60 49 40.504 14 39 16.9106 -60 49 40.132 14 39 17.1151 -60 49 40.945  +1.495  -0.813  1.702  118.542  
2037.85 14 39 17.0099 -60 49 40.502 14 39 16.9191 -60 49 40.082 14 39 17.1176 -60 49 41.000  +1.451  -0.918  1.717  122.312  
2037.90 14 39 17.0152 -60 49 40.552 14 39 16.9272 -60 49 40.085 14 39 17.1197 -60 49 41.107  +1.407  -1.023  1.740  126.001  
2037.95 14 39 17.0171 -60 49 40.647 14 39 16.9318 -60 49 40.132 14 39 17.1182 -60 49 41.259  +1.363  -1.127  1.769  129.583  
2038.00 14 39 17.0127 -60 49 40.774 14 39 16.9302 -60 49 40.210 14 39 17.1105 -60 49 41.442  +1.319  -1.231  1.804  133.036  
2038.05 14 39 16.9999 -60 49 40.915 14 39 16.9202 -60 49 40.304 14 39 17.0945 -60 49 41.640  +1.274  -1.336  1.846  136.344  
2038.10 14 39 16.9775 -60 49 41.053 14 39 16.9006 -60 49 40.394 14 39 17.0688 -60 49 41.834  +1.230  -1.440  1.893  139.497  
2038.15 14 39 16.9453 -60 49 41.170 14 39 16.8712 -60 49 40.464 14 39 17.0333 -60 49 42.008  +1.185  -1.544  1.946  142.487  
2038.20 14 39 16.9042 -60 49 41.251 14 39 16.8329 -60 49 40.498 14 39 16.9888 -60 49 42.145  +1.140  -1.647  2.003  145.313  
2038.25 14 39 16.8558 -60 49 41.285 14 39 16.7873 -60 49 40.485 14 39 16.9371 -60 49 42.236  +1.095  -1.751  2.065  147.976  
2038.30 14 39 16.8027 -60 49 41.266 14 39 16.7370 -60 49 40.418 14 39 16.8806 -60 49 42.273  +1.050  -1.854  2.131  150.479  
2038.35 14 39 16.7475 -60 49 41.193 14 39 16.6846 -60 49 40.298 14 39 16.8220 -60 49 42.256  +1.005  -1.958  2.200  152.829  
2038.40 14 39 16.6932 -60 49 41.071 14 39 16.6332 -60 49 40.128 14 39 16.7644 -60 49 42.189  +0.959  -2.061  2.273  155.031  
2038.45 14 39 16.6426 -60 49 40.907 14 39 16.5854 -60 49 39.918 14 39 16.7104 -60 49 42.081  +0.914  -2.163  2.349  157.095  
2038.50 14 39 16.5980 -60 49 40.716 14 39 16.5437 -60 49 39.679 14 39 16.6625 -60 49 41.945  +0.869  -2.266  2.427  159.027  
2038.55 14 39 16.5613 -60 49 40.510 14 39 16.5098 -60 49 39.427 14 39 16.6224 -60 49 41.795  +0.823  -2.368  2.507  160.838  
2038.60 14 39 16.5335 -60 49 40.306 14 39 16.4849 -60 49 39.176 14 39 16.5912 -60 49 41.647  +0.777  -2.471  2.590  162.534  
2038.65 14 39 16.5151 -60 49 40.121 14 39 16.4693 -60 49 38.944 14 39 16.5694 -60 49 41.517  +0.732  -2.573  2.675  164.124  
2038.70 14 39 16.5055 -60 49 39.967 14 39 16.4626 -60 49 38.744 14 39 16.5564 -60 49 41.419  +0.686  -2.674  2.761  165.615  
2038.75 14 39 16.5032 -60 49 39.858 14 39 16.4632 -60 49 38.589 14 39 16.5508 -60 49 41.365  +0.640  -2.776  2.849  167.016  
2038.80 14 39 16.5064 -60 49 39.802 14 39 16.4692 -60 49 38.486 14 39 16.5504 -60 49 41.363  +0.594  -2.877  2.938  168.332  
2038.85 14 39 16.5121 -60 49 39.800 14 39 16.4778 -60 49 38.438 14 39 16.5528 -60 49 41.416  +0.548  -2.978  3.028  169.571  
2038.90 14 39 16.5174 -60 49 39.850 14 39 16.4860 -60 49 38.442 14 39 16.5547 -60 49 41.521  +0.502  -3.078  3.119  170.737  
2038.95 14 39 16.5193 -60 49 39.945 14 39 16.4908 -60 49 38.491 14 39 16.5531 -60 49 41.670  +0.456  -3.179  3.211  171.836  
2039.00 14 39 16.5149 -60 49 40.072 14 39 16.4893 -60 49 38.572 14 39 16.5453 -60 49 41.851  +0.410  -3.279  3.305  172.874  
2039.05 14 39 16.5021 -60 49 40.213 14 39 16.4794 -60 49 38.667 14 39 16.5291 -60 49 42.046  +0.364  -3.379  3.398  173.855  
2039.10 14 39 16.4798 -60 49 40.351 14 39 16.4599 -60 49 38.760 14 39 16.5033 -60 49 42.238  +0.318  -3.478  3.493  174.783  
2039.15 14 39 16.4476 -60 49 40.468 14 39 16.4306 -60 49 38.832 14 39 16.4678 -60 49 42.409  +0.271  -3.578  3.588  175.662  
2039.20 14 39 16.4065 -60 49 40.549 14 39 16.3924 -60 49 38.868 14 39 16.4232 -60 49 42.544  +0.225  -3.677  3.683  176.495  
2039.25 14 39 16.3581 -60 49 40.583 14 39 16.3469 -60 49 38.857 14 39 16.3714 -60 49 42.632  +0.179  -3.775  3.779  177.286  
2039.30 14 39 16.3050 -60 49 40.564 14 39 16.2967 -60 49 38.793 14 39 16.3148 -60 49 42.666  +0.133  -3.873  3.876  178.038  
2039.35 14 39 16.2498 -60 49 40.491 14 39 16.2444 -60 49 38.675 14 39 16.2562 -60 49 42.647  +0.086  -3.971  3.972  178.753  
2039.40 14 39 16.1955 -60 49 40.369 14 39 16.1930 -60 49 38.508 14 39 16.1985 -60 49 42.577  +0.040  -4.069  4.069  179.435  
2039.45 14 39 16.1449 -60 49 40.206 14 39 16.1453 -60 49 38.300 14 39 16.1444 -60 49 42.467  -0.006  -4.167  4.167  180.084  
2039.50 14 39 16.1003 -60 49 40.014 14 39 16.1036 -60 49 38.064 14 39 16.0964 -60 49 42.327  -0.052  -4.264  4.264  180.704  
2039.55 14 39 16.0636 -60 49 39.808 14 39 16.0698 -60 49 37.814 14 39 16.0563 -60 49 42.174  -0.099  -4.360  4.361  181.296  
2039.60 14 39 16.0359 -60 49 39.604 14 39 16.0449 -60 49 37.566 14 39 16.0251 -60 49 42.023  -0.145  -4.457  4.459  181.863  
2039.65 14 39 16.0175 -60 49 39.419 14 39 16.0294 -60 49 37.337 14 39 16.0033 -60 49 41.889  -0.191  -4.553  4.557  182.405  
2039.70 14 39 16.0078 -60 49 39.266 14 39 16.0227 -60 49 37.140 14 39 15.9902 -60 49 41.788  -0.237  -4.648  4.654  182.924  
2039.75 14 39 16.0056 -60 49 39.157 14 39 16.0233 -60 49 36.987 14 39 15.9845 -60 49 41.731  -0.284  -4.744  4.752  183.422  
2039.80 14 39 16.0087 -60 49 39.100 14 39 16.0293 -60 49 36.887 14 39 15.9842 -60 49 41.726  -0.330  -4.839  4.850  183.900  
2039.85 14 39 16.0145 -60 49 39.098 14 39 16.0380 -60 49 36.842 14 39 15.9866 -60 49 41.775  -0.376  -4.933  4.947  184.359  
2039.90 14 39 16.0198 -60 49 39.149 14 39 16.0462 -60 49 36.849 14 39 15.9885 -60 49 41.877  -0.422  -5.027  5.045  184.800  
2039.95 14 39 16.0217 -60 49 39.244 14 39 16.0510 -60 49 36.901 14 39 15.9869 -60 49 42.023  -0.468  -5.121  5.143  185.224  
2040.00 14 39 16.0173 -60 49 39.370 14 39 16.0495 -60 49 36.985 14 39 15.9791 -60 49 42.200  -0.514  -5.215  5.240  185.633  
2040.05 14 39 16.0045 -60 49 39.511 14 39 16.0396 -60 49 37.084 14 39 15.9629 -60 49 42.392  -0.560  -5.308  5.337  186.027  
2040.10 14 39 15.9822 -60 49 39.649 14 39 16.0201 -60 49 37.179 14 39 15.9372 -60 49 42.580  -0.606  -5.401  5.435  186.407  
2040.15 14 39 15.9500 -60 49 39.766 14 39 15.9908 -60 49 37.254 14 39 15.9016 -60 49 42.747  -0.652  -5.493  5.532  186.773  
2040.20 14 39 15.9089 -60 49 39.848 14 39 15.9526 -60 49 37.293 14 39 15.8571 -60 49 42.879  -0.698  -5.585  5.629  187.127  
2040.25 14 39 15.8606 -60 49 39.882 14 39 15.9071 -60 49 37.286 14 39 15.8053 -60 49 42.962  -0.744  -5.677  5.725  187.468  
2040.30 14 39 15.8074 -60 49 39.863 14 39 15.8568 -60 49 37.225 14 39 15.7488 -60 49 42.993  -0.790  -5.768  5.822  187.799  
2040.35 14 39 15.7522 -60 49 39.790 14 39 15.8045 -60 49 37.110 14 39 15.6902 -60 49 42.970  -0.836  -5.859  5.918  188.118  
2040.40 14 39 15.6979 -60 49 39.668 14 39 15.7531 -60 49 36.947 14 39 15.6325 -60 49 42.896  -0.881  -5.950  6.015  188.428  
2040.45 14 39 15.6473 -60 49 39.504 14 39 15.7053 -60 49 36.742 14 39 15.5785 -60 49 42.782  -0.927  -6.040  6.111  188.727  
2040.50 14 39 15.6028 -60 49 39.312 14 39 15.6636 -60 49 36.509 14 39 15.5306 -60 49 42.639  -0.973  -6.130  6.206  189.018  
2040.55 14 39 15.5661 -60 49 39.107 14 39 15.6298 -60 49 36.263 14 39 15.4905 -60 49 42.481  -1.018  -6.219  6.302  189.299  
2040.60 14 39 15.5383 -60 49 38.903 14 39 15.6049 -60 49 36.018 14 39 15.4594 -60 49 42.326  -1.064  -6.308  6.397  189.573  
2040.65 14 39 15.5199 -60 49 38.718 14 39 15.5893 -60 49 35.792 14 39 15.4376 -60 49 42.189  -1.109  -6.396  6.492  189.838  
2040.70 14 39 15.5103 -60 49 38.565 14 39 15.5825 -60 49 35.599 14 39 15.4246 -60 49 42.083  -1.155  -6.485  6.587  190.095  
2040.75 14 39 15.5081 -60 49 38.456 14 39 15.5831 -60 49 35.450 14 39 15.4190 -60 49 42.022  -1.200  -6.572  6.681  190.345  
2040.80 14 39 15.5112 -60 49 38.399 14 39 15.5891 -60 49 35.353 14 39 15.4188 -60 49 42.013  -1.245  -6.660  6.775  190.589  
2040.85 14 39 15.5169 -60 49 38.397 14 39 15.5976 -60 49 35.311 14 39 15.4212 -60 49 42.058  -1.290  -6.747  6.869  190.825  
2040.90 14 39 15.5223 -60 49 38.447 14 39 15.6058 -60 49 35.322 14 39 15.4232 -60 49 42.156  -1.335  -6.834  6.963  191.056  
2040.95 14 39 15.5242 -60 49 38.542 14 39 15.6105 -60 49 35.378 14 39 15.4217 -60 49 42.298  -1.380  -6.920  7.056  191.280  
2041.00 14 39 15.5198 -60 49 38.669 14 39 15.6089 -60 49 35.465 14 39 15.4140 -60 49 42.471  -1.425  -7.006  7.149  191.498  
2041.05 14 39 15.5070 -60 49 38.810 14 39 15.5990 -60 49 35.567 14 39 15.3979 -60 49 42.658  -1.470  -7.091  7.242  191.711  
2041.10 14 39 15.4847 -60 49 38.948 14 39 15.5794 -60 49 35.666 14 39 15.3723 -60 49 42.842  -1.515  -7.176  7.334  191.918  
2041.15 14 39 15.4525 -60 49 39.066 14 39 15.5501 -60 49 35.745 14 39 15.3368 -60 49 43.006  -1.559  -7.261  7.426  192.120  
2041.20 14 39 15.4114 -60 49 39.147 14 39 15.5117 -60 49 35.788 14 39 15.2924 -60 49 43.133  -1.604  -7.345  7.518  192.318  
2041.25 14 39 15.3631 -60 49 39.181 14 39 15.4662 -60 49 35.784 14 39 15.2407 -60 49 43.212  -1.648  -7.429  7.610  192.510  
2041.30 14 39 15.3099 -60 49 39.162 14 39 15.4158 -60 49 35.726 14 39 15.1843 -60 49 43.239  -1.693  -7.512  7.701  192.698  
2041.35 14 39 15.2548 -60 49 39.089 14 39 15.3634 -60 49 35.616 14 39 15.1258 -60 49 43.211  -1.737  -7.595  7.792  192.882  
2041.40 14 39 15.2005 -60 49 38.967 14 39 15.3119 -60 49 35.455 14 39 15.0683 -60 49 43.133  -1.781  -7.678  7.882  193.061  
2041.45 14 39 15.1499 -60 49 38.804 14 39 15.2641 -60 49 35.254 14 39 15.0144 -60 49 43.015  -1.825  -7.760  7.972  193.236  
2041.50 14 39 15.1053 -60 49 38.612 14 39 15.2222 -60 49 35.025 14 39 14.9666 -60 49 42.867  -1.869  -7.842  8.062  193.408  
2041.55 14 39 15.0686 -60 49 38.406 14 39 15.1883 -60 49 34.782 14 39 14.9266 -60 49 42.706  -1.913  -7.924  8.151  193.575  
2041.60 14 39 15.0409 -60 49 38.203 14 39 15.1633 -60 49 34.542 14 39 14.8956 -60 49 42.547  -1.957  -8.005  8.241  193.739  
2041.65 14 39 15.0225 -60 49 38.017 14 39 15.1476 -60 49 34.319 14 39 14.8740 -60 49 42.405  -2.001  -8.085  8.329  193.900  
2041.70 14 39 15.0128 -60 49 37.864 14 39 15.1407 -60 49 34.130 14 39 14.8611 -60 49 42.295  -2.044  -8.166  8.418  194.057  
2041.75 14 39 15.0106 -60 49 37.755 14 39 15.1412 -60 49 33.984 14 39 14.8556 -60 49 42.230  -2.088  -8.246  8.506  194.210  
2041.80 14 39 15.0137 -60 49 37.698 14 39 15.1471 -60 49 33.891 14 39 14.8555 -60 49 42.216  -2.131  -8.325  8.594  194.361  
2041.85 14 39 15.0195 -60 49 37.697 14 39 15.1555 -60 49 33.853 14 39 14.8581 -60 49 42.257  -2.175  -8.404  8.681  194.509  
2041.90 14 39 15.0248 -60 49 37.747 14 39 15.1636 -60 49 33.868 14 39 14.8602 -60 49 42.350  -2.218  -8.483  8.768  194.653  
2041.95 14 39 15.0267 -60 49 37.842 14 39 15.1681 -60 49 33.927 14 39 14.8589 -60 49 42.488  -2.261  -8.561  8.855  194.795  
2042.00 14 39 15.0223 -60 49 37.969 14 39 15.1665 -60 49 34.018 14 39 14.8513 -60 49 42.657  -2.304  -8.639  8.941  194.934  
2042.05 14 39 15.0096 -60 49 38.110 14 39 15.1564 -60 49 34.124 14 39 14.8354 -60 49 42.840  -2.347  -8.716  9.027  195.071  
2042.10 14 39 14.9872 -60 49 38.248 14 39 15.1367 -60 49 34.226 14 39 14.8099 -60 49 43.020  -2.390  -8.793  9.112  195.205  
2042.15 14 39 14.9551 -60 49 38.365 14 39 15.1073 -60 49 34.309 14 39 14.7745 -60 49 43.179  -2.433  -8.870  9.198  195.336  
2042.20 14 39 14.9140 -60 49 38.447 14 39 15.0688 -60 49 34.355 14 39 14.7303 -60 49 43.302  -2.475  -8.946  9.283  195.465  
2042.25 14 39 14.8656 -60 49 38.481 14 39 15.0231 -60 49 34.355 14 39 14.6788 -60 49 43.377  -2.518  -9.022  9.367  195.592  
2042.30 14 39 14.8125 -60 49 38.462 14 39 14.9726 -60 49 34.301 14 39 14.6225 -60 49 43.399  -2.560  -9.098  9.451  195.716  
2042.35 14 39 14.7573 -60 49 38.389 14 39 14.9201 -60 49 34.194 14 39 14.5642 -60 49 43.367  -2.602  -9.173  9.535  195.838  
2042.40 14 39 14.7031 -60 49 38.267 14 39 14.8685 -60 49 34.038 14 39 14.5068 -60 49 43.285  -2.644  -9.248  9.618  195.958  
2042.45 14 39 14.6524 -60 49 38.104 14 39 14.8205 -60 49 33.840 14 39 14.4530 -60 49 43.162  -2.687  -9.322  9.701  196.076  
2042.50 14 39 14.6079 -60 49 37.912 14 39 14.7785 -60 49 33.615 14 39 14.4054 -60 49 43.011  -2.728  -9.396  9.784  196.192  
2042.55 14 39 14.5712 -60 49 37.706 14 39 14.7445 -60 49 33.376 14 39 14.3656 -60 49 42.845  -2.770  -9.470  9.866  196.306  
2042.60 14 39 14.5435 -60 49 37.503 14 39 14.7193 -60 49 33.139 14 39 14.3347 -60 49 42.681  -2.812  -9.543  9.948  196.419  
2042.65 14 39 14.5250 -60 49 37.317 14 39 14.7035 -60 49 32.920 14 39 14.3132 -60 49 42.535  -2.854  -9.616 10.030  196.529  
2042.70 14 39 14.5154 -60 49 37.164 14 39 14.6965 -60 49 32.734 14 39 14.3005 -60 49 42.422  -2.895  -9.688 10.111  196.638  
2042.75 14 39 14.5132 -60 49 37.056 14 39 14.6968 -60 49 32.592 14 39 14.2952 -60 49 42.352  -2.936  -9.760 10.192  196.744  
2042.80 14 39 14.5163 -60 49 36.999 14 39 14.7025 -60 49 32.502 14 39 14.2953 -60 49 42.334  -2.978  -9.832 10.273  196.850  
2042.85 14 39 14.5220 -60 49 36.997 14 39 14.7109 -60 49 32.468 14 39 14.2980 -60 49 42.371  -3.019  -9.903 10.353  196.953  
2042.90 14 39 14.5274 -60 49 37.048 14 39 14.7188 -60 49 32.486 14 39 14.3003 -60 49 42.460  -3.060  -9.974 10.432  197.055  
2042.95 14 39 14.5293 -60 49 37.143 14 39 14.7232 -60 49 32.549 14 39 14.2991 -60 49 42.593  -3.101 -10.044 10.512  197.156  
2043.00 14 39 14.5249 -60 49 37.269 14 39 14.7214 -60 49 32.643 14 39 14.2917 -60 49 42.758  -3.141 -10.114 10.591  197.255  
2043.05 14 39 14.5121 -60 49 37.410 14 39 14.7112 -60 49 32.753 14 39 14.2760 -60 49 42.937  -3.182 -10.184 10.669  197.352  
2043.10 14 39 14.4898 -60 49 37.549 14 39 14.6914 -60 49 32.859 14 39 14.2506 -60 49 43.113  -3.223 -10.253 10.748  197.448  
2043.15 14 39 14.4576 -60 49 37.666 14 39 14.6617 -60 49 32.945 14 39 14.2154 -60 49 43.267  -3.263 -10.322 10.826  197.543  
2043.20 14 39 14.4165 -60 49 37.747 14 39 14.6232 -60 49 32.995 14 39 14.1713 -60 49 43.386  -3.303 -10.391 10.903  197.636  
2043.25 14 39 14.3682 -60 49 37.782 14 39 14.5773 -60 49 32.998 14 39 14.1200 -60 49 43.457  -3.343 -10.459 10.980  197.728  
2043.30 14 39 14.3150 -60 49 37.763 14 39 14.5267 -60 49 32.949 14 39 14.0639 -60 49 43.475  -3.384 -10.527 11.057  197.819  
2043.35 14 39 14.2599 -60 49 37.690 14 39 14.4740 -60 49 32.845 14 39 14.0058 -60 49 43.439  -3.423 -10.594 11.134  197.908  
2043.40 14 39 14.2056 -60 49 37.568 14 39 14.4222 -60 49 32.692 14 39 13.9485 -60 49 43.353  -3.463 -10.661 11.210  197.996  
2043.45 14 39 14.1550 -60 49 37.405 14 39 14.3741 -60 49 32.498 14 39 13.8950 -60 49 43.226  -3.503 -10.728 11.285  198.083  
2043.50 14 39 14.1104 -60 49 37.213 14 39 14.3320 -60 49 32.276 14 39 13.8475 -60 49 43.070  -3.543 -10.794 11.361  198.169  
2043.55 14 39 14.0737 -60 49 37.007 14 39 14.2978 -60 49 32.040 14 39 13.8078 -60 49 42.901  -3.582 -10.860 11.436  198.254  
2043.60 14 39 14.0460 -60 49 36.804 14 39 14.2725 -60 49 31.807 14 39 13.7772 -60 49 42.733  -3.621 -10.926 11.510  198.338  
2043.65 14 39 14.0275 -60 49 36.618 14 39 14.2565 -60 49 31.592 14 39 13.7558 -60 49 42.583  -3.661 -10.991 11.585  198.420  
2043.70 14 39 14.0179 -60 49 36.465 14 39 14.2493 -60 49 31.409 14 39 13.7433 -60 49 42.465  -3.700 -11.056 11.659  198.502  
2043.75 14 39 14.0157 -60 49 36.356 14 39 14.2495 -60 49 31.271 14 39 13.7382 -60 49 42.391  -3.739 -11.121 11.732  198.582  
2043.80 14 39 14.0188 -60 49 36.300 14 39 14.2551 -60 49 31.184 14 39 13.7384 -60 49 42.369  -3.778 -11.185 11.805  198.662  
2043.85 14 39 14.0245 -60 49 36.298 14 39 14.2632 -60 49 31.153 14 39 13.7413 -60 49 42.402  -3.816 -11.248 11.878  198.740  
2043.90 14 39 14.0299 -60 49 36.348 14 39 14.2710 -60 49 31.175 14 39 13.7438 -60 49 42.487  -3.855 -11.312 11.951  198.818  
2043.95 14 39 14.0318 -60 49 36.444 14 39 14.2753 -60 49 31.241 14 39 13.7428 -60 49 42.616  -3.893 -11.375 12.023  198.895  
2044.00 14 39 14.0274 -60 49 36.570 14 39 14.2733 -60 49 31.339 14 39 13.7356 -60 49 42.777  -3.932 -11.438 12.095  198.970  
2044.05 14 39 14.0146 -60 49 36.711 14 39 14.2629 -60 49 31.452 14 39 13.7200 -60 49 42.952  -3.970 -11.500 12.166  199.045  
2044.10 14 39 13.9923 -60 49 36.850 14 39 14.2430 -60 49 31.562 14 39 13.6948 -60 49 43.124  -4.008 -11.562 12.237  199.119  
2044.15 14 39 13.9601 -60 49 36.967 14 39 14.2132 -60 49 31.651 14 39 13.6598 -60 49 43.275  -4.046 -11.624 12.308  199.192  
2044.20 14 39 13.9190 -60 49 37.048 14 39 14.1745 -60 49 31.705 14 39 13.6159 -60 49 43.389  -4.084 -11.685 12.378  199.265  
2044.25 14 39 13.8707 -60 49 37.083 14 39 14.1285 -60 49 31.711 14 39 13.5647 -60 49 43.457  -4.122 -11.746 12.448  199.336  
2044.30 14 39 13.8175 -60 49 37.064 14 39 14.0777 -60 49 31.665 14 39 13.5088 -60 49 43.471  -4.159 -11.806 12.518  199.407  
2044.35 14 39 13.7623 -60 49 36.991 14 39 14.0248 -60 49 31.564 14 39 13.4508 -60 49 43.431  -4.197 -11.867 12.587  199.477  
2044.40 14 39 13.7081 -60 49 36.869 14 39 13.9729 -60 49 31.415 14 39 13.3938 -60 49 43.341  -4.234 -11.927 12.656  199.546  
2044.45 14 39 13.6574 -60 49 36.706 14 39 13.9246 -60 49 31.224 14 39 13.3404 -60 49 43.210  -4.271 -11.986 12.724  199.614  
2044.50 14 39 13.6129 -60 49 36.514 14 39 13.8824 -60 49 31.005 14 39 13.2931 -60 49 43.051  -4.309 -12.045 12.793  199.682  
2044.55 14 39 13.5762 -60 49 36.309 14 39 13.8480 -60 49 30.773 14 39 13.2536 -60 49 42.877  -4.346 -12.104 12.861  199.749  
2044.60 14 39 13.5484 -60 49 36.105 14 39 13.8225 -60 49 30.543 14 39 13.2231 -60 49 42.705  -4.382 -12.163 12.928  199.815  
2044.65 14 39 13.5300 -60 49 35.920 14 39 13.8064 -60 49 30.331 14 39 13.2020 -60 49 42.551  -4.419 -12.221 12.995  199.880  
2044.70 14 39 13.5203 -60 49 35.767 14 39 13.7990 -60 49 30.151 14 39 13.1896 -60 49 42.430  -4.456 -12.279 13.062  199.945  
2044.75 14 39 13.5181 -60 49 35.658 14 39 13.7991 -60 49 30.016 14 39 13.1847 -60 49 42.352  -4.492 -12.336 13.129  200.009  
2044.80 14 39 13.5212 -60 49 35.601 14 39 13.8045 -60 49 29.933 14 39 13.1851 -60 49 42.326  -4.529 -12.393 13.195  200.073  
2044.85 14 39 13.5269 -60 49 35.599 14 39 13.8125 -60 49 29.905 14 39 13.1881 -60 49 42.355  -4.565 -12.450 13.261  200.136  
2044.90 14 39 13.5323 -60 49 35.650 14 39 13.8201 -60 49 29.930 14 39 13.1908 -60 49 42.437  -4.601 -12.507 13.326  200.198  
2044.95 14 39 13.5341 -60 49 35.745 14 39 13.8242 -60 49 29.999 14 39 13.1899 -60 49 42.562  -4.637 -12.563 13.391  200.260  
2045.00 14 39 13.5298 -60 49 35.871 14 39 13.8220 -60 49 30.100 14 39 13.1829 -60 49 42.719  -4.673 -12.619 13.456  200.321  
2045.05 14 39 13.5170 -60 49 36.013 14 39 13.8115 -60 49 30.216 14 39 13.1675 -60 49 42.890  -4.709 -12.674 13.520  200.382  
2045.10 14 39 13.4947 -60 49 36.151 14 39 13.7914 -60 49 30.329 14 39 13.1425 -60 49 43.058  -4.744 -12.729 13.585  200.442  
2045.15 14 39 13.4625 -60 49 36.268 14 39 13.7615 -60 49 30.422 14 39 13.1077 -60 49 43.206  -4.780 -12.784 13.648  200.501  
2045.20 14 39 13.4214 -60 49 36.350 14 39 13.7226 -60 49 30.478 14 39 13.0640 -60 49 43.317  -4.815 -12.838 13.712  200.560  
2045.25 14 39 13.3730 -60 49 36.384 14 39 13.6764 -60 49 30.488 14 39 13.0130 -60 49 43.380  -4.851 -12.893 13.775  200.618  
2045.30 14 39 13.3199 -60 49 36.365 14 39 13.6255 -60 49 30.444 14 39 12.9572 -60 49 43.391  -4.886 -12.946 13.838  200.676  
2045.35 14 39 13.2647 -60 49 36.293 14 39 13.5725 -60 49 30.347 14 39 12.8994 -60 49 43.347  -4.921 -13.000 13.900  200.733  
2045.40 14 39 13.2104 -60 49 36.170 14 39 13.5204 -60 49 30.200 14 39 12.8426 -60 49 43.254  -4.956 -13.053 13.962  200.790  
2045.45 14 39 13.1598 -60 49 36.007 14 39 13.4719 -60 49 30.013 14 39 12.7893 -60 49 43.119  -4.991 -13.106 14.024  200.846  
2045.50 14 39 13.1152 -60 49 35.815 14 39 13.4295 -60 49 29.797 14 39 12.7422 -60 49 42.956  -5.025 -13.159 14.086  200.902  
2045.55 14 39 13.0785 -60 49 35.610 14 39 13.3949 -60 49 29.568 14 39 12.7029 -60 49 42.779  -5.060 -13.211 14.147  200.957  
2045.60 14 39 13.0507 -60 49 35.406 14 39 13.3693 -60 49 29.341 14 39 12.6726 -60 49 42.603  -5.094 -13.263 14.208  201.012  
2045.65 14 39 13.0323 -60 49 35.221 14 39 13.3531 -60 49 29.132 14 39 12.6516 -60 49 42.446  -5.129 -13.314 14.268  201.066  
2045.70 14 39 13.0226 -60 49 35.068 14 39 13.3455 -60 49 28.955 14 39 12.6394 -60 49 42.321  -5.163 -13.366 14.328  201.120  
2045.75 14 39 13.0204 -60 49 34.959 14 39 13.3454 -60 49 28.823 14 39 12.6346 -60 49 42.239  -5.197 -13.417 14.388  201.174  
2045.80 14 39 13.0235 -60 49 34.902 14 39 13.3506 -60 49 28.743 14 39 12.6352 -60 49 42.210  -5.231 -13.467 14.447  201.227  
2045.85 14 39 13.0292 -60 49 34.900 14 39 13.3585 -60 49 28.718 14 39 12.6384 -60 49 42.236  -5.265 -13.518 14.507  201.279  
2045.90 14 39 13.0345 -60 49 34.951 14 39 13.3659 -60 49 28.746 14 39 12.6413 -60 49 42.313  -5.298 -13.568 14.566  201.331  
2045.95 14 39 13.0364 -60 49 35.046 14 39 13.3699 -60 49 28.818 14 39 12.6406 -60 49 42.435  -5.332 -13.617 14.624  201.383  
2046.00 14 39 13.0320 -60 49 35.172 14 39 13.3676 -60 49 28.922 14 39 12.6338 -60 49 42.589  -5.365 -13.667 14.682  201.434  
2046.05 14 39 13.0192 -60 49 35.314 14 39 13.3569 -60 49 29.041 14 39 12.6185 -60 49 42.757  -5.399 -13.716 14.740  201.485  
2046.10 14 39 12.9969 -60 49 35.452 14 39 13.3366 -60 49 29.157 14 39 12.5937 -60 49 42.921  -5.432 -13.765 14.798  201.536  
2046.15 14 39 12.9647 -60 49 35.569 14 39 13.3066 -60 49 29.252 14 39 12.5591 -60 49 43.065  -5.465 -13.813 14.855  201.586  
2046.20 14 39 12.9236 -60 49 35.651 14 39 13.2675 -60 49 29.311 14 39 12.5155 -60 49 43.173  -5.498 -13.862 14.912  201.635  
2046.25 14 39 12.8753 -60 49 35.685 14 39 13.2212 -60 49 29.324 14 39 12.4647 -60 49 43.233  -5.531 -13.909 14.969  201.685  
2046.30 14 39 12.8221 -60 49 35.666 14 39 13.1701 -60 49 29.283 14 39 12.4091 -60 49 43.240  -5.564 -13.957 15.025  201.734  
2046.35 14 39 12.7669 -60 49 35.593 14 39 13.1169 -60 49 29.189 14 39 12.3515 -60 49 43.193  -5.596 -14.004 15.081  201.782  
2046.40 14 39 12.7126 -60 49 35.471 14 39 13.0647 -60 49 29.045 14 39 12.2948 -60 49 43.096  -5.629 -14.051 15.137  201.830  
2046.45 14 39 12.6620 -60 49 35.308 14 39 13.0161 -60 49 28.860 14 39 12.2418 -60 49 42.958  -5.661 -14.098 15.192  201.878  
2046.50 14 39 12.6174 -60 49 35.116 14 39 12.9735 -60 49 28.647 14 39 12.1948 -60 49 42.792  -5.693 -14.145 15.247  201.926  
2046.55 14 39 12.5806 -60 49 34.911 14 39 12.9388 -60 49 28.421 14 39 12.1557 -60 49 42.611  -5.726 -14.191 15.302  201.973  
2046.60 14 39 12.5529 -60 49 34.707 14 39 12.9130 -60 49 28.196 14 39 12.1255 -60 49 42.433  -5.758 -14.236 15.357  202.020  
2046.65 14 39 12.5344 -60 49 34.522 14 39 12.8966 -60 49 27.990 14 39 12.1047 -60 49 42.272  -5.790 -14.282 15.411  202.066  
2046.70 14 39 12.5248 -60 49 34.368 14 39 12.8889 -60 49 27.816 14 39 12.0927 -60 49 42.143  -5.821 -14.327 15.465  202.113  
2046.75 14 39 12.5225 -60 49 34.259 14 39 12.8886 -60 49 27.686 14 39 12.0881 -60 49 42.059  -5.853 -14.372 15.518  202.159  
2046.80 14 39 12.5256 -60 49 34.203 14 39 12.8937 -60 49 27.609 14 39 12.0888 -60 49 42.026  -5.885 -14.417 15.572  202.204  
2046.85 14 39 12.5313 -60 49 34.201 14 39 12.9014 -60 49 27.587 14 39 12.0922 -60 49 42.048  -5.916 -14.461 15.625  202.249  
2046.90 14 39 12.5367 -60 49 34.251 14 39 12.9087 -60 49 27.617 14 39 12.0952 -60 49 42.123  -5.947 -14.505 15.677  202.294  
2046.95 14 39 12.5385 -60 49 34.346 14 39 12.9125 -60 49 27.692 14 39 12.0947 -60 49 42.241  -5.979 -14.549 15.730  202.339  
2047.00 14 39 12.5341 -60 49 34.473 14 39 12.9100 -60 49 27.799 14 39 12.0881 -60 49 42.391  -6.010 -14.593 15.782  202.383  
2047.05 14 39 12.5214 -60 49 34.614 14 39 12.8992 -60 49 27.920 14 39 12.0730 -60 49 42.556  -6.041 -14.636 15.834  202.427  
2047.10 14 39 12.4990 -60 49 34.752 14 39 12.8788 -60 49 28.039 14 39 12.0483 -60 49 42.718  -6.072 -14.679 15.885  202.471  
2047.15 14 39 12.4669 -60 49 34.869 14 39 12.8485 -60 49 28.137 14 39 12.0139 -60 49 42.858  -6.102 -14.722 15.936  202.515  
2047.20 14 39 12.4257 -60 49 34.951 14 39 12.8093 -60 49 28.199 14 39 11.9705 -60 49 42.963  -6.133 -14.764 15.987  202.558  
2047.25 14 39 12.3774 -60 49 34.985 14 39 12.7629 -60 49 28.214 14 39 11.9199 -60 49 43.020  -6.163 -14.806 16.038  202.601  
2047.30 14 39 12.3242 -60 49 34.966 14 39 12.7116 -60 49 28.176 14 39 11.8645 -60 49 43.024  -6.194 -14.848 16.088  202.644  
2047.35 14 39 12.2690 -60 49 34.894 14 39 12.6583 -60 49 28.084 14 39 11.8070 -60 49 42.973  -6.224 -14.890 16.138  202.686  
2047.40 14 39 12.2147 -60 49 34.771 14 39 12.6059 -60 49 27.943 14 39 11.7505 -60 49 42.873  -6.254 -14.931 16.188  202.728  
2047.45 14 39 12.1641 -60 49 34.608 14 39 12.5571 -60 49 27.761 14 39 11.6976 -60 49 42.733  -6.284 -14.972 16.237  202.770  
2047.50 14 39 12.1195 -60 49 34.416 14 39 12.5144 -60 49 27.550 14 39 11.6508 -60 49 42.563  -6.314 -15.013 16.287  202.812  
2047.55 14 39 12.0827 -60 49 34.211 14 39 12.4795 -60 49 27.326 14 39 11.6118 -60 49 42.379  -6.344 -15.053 16.336  202.853  
2047.60 14 39 12.0550 -60 49 34.007 14 39 12.4536 -60 49 27.104 14 39 11.5819 -60 49 42.198  -6.374 -15.094 16.384  202.894  
2047.65 14 39 12.0365 -60 49 33.821 14 39 12.4370 -60 49 26.900 14 39 11.5612 -60 49 42.034  -6.404 -15.133 16.433  202.935  
2047.70 14 39 12.0268 -60 49 33.668 14 39 12.4292 -60 49 26.729 14 39 11.5493 -60 49 41.902  -6.433 -15.173 16.481  202.976  
2047.75 14 39 12.0246 -60 49 33.559 14 39 12.4288 -60 49 26.602 14 39 11.5449 -60 49 41.814  -6.462 -15.213 16.528  203.016  
2047.80 14 39 12.0277 -60 49 33.502 14 39 12.4337 -60 49 26.527 14 39 11.5458 -60 49 41.779  -6.492 -15.252 16.576  203.056  
2047.85 14 39 12.0334 -60 49 33.500 14 39 12.4413 -60 49 26.507 14 39 11.5494 -60 49 41.798  -6.521 -15.291 16.623  203.096  
2047.90 14 39 12.0387 -60 49 33.551 14 39 12.4484 -60 49 26.540 14 39 11.5526 -60 49 41.869  -6.550 -15.329 16.670  203.136  
2047.95 14 39 12.0406 -60 49 33.646 14 39 12.4521 -60 49 26.618 14 39 11.5523 -60 49 41.985  -6.579 -15.368 16.717  203.176  
2048.00 14 39 12.0362 -60 49 33.772 14 39 12.4495 -60 49 26.727 14 39 11.5457 -60 49 42.132  -6.608 -15.406 16.763  203.215  
2048.05 14 39 12.0234 -60 49 33.913 14 39 12.4385 -60 49 26.851 14 39 11.5309 -60 49 42.294  -6.636 -15.444 16.809  203.254  
2048.10 14 39 12.0011 -60 49 34.052 14 39 12.4180 -60 49 26.971 14 39 11.5064 -60 49 42.452  -6.665 -15.481 16.855  203.293  
2048.15 14 39 11.9689 -60 49 34.169 14 39 12.3876 -60 49 27.072 14 39 11.4721 -60 49 42.590  -6.693 -15.519 16.900  203.331  
2048.20 14 39 11.9278 -60 49 34.250 14 39 12.3482 -60 49 27.136 14 39 11.4289 -60 49 42.692  -6.722 -15.556 16.946  203.370  
2048.25 14 39 11.8795 -60 49 34.285 14 39 12.3017 -60 49 27.154 14 39 11.3784 -60 49 42.746  -6.750 -15.592 16.991  203.408  
2048.30 14 39 11.8263 -60 49 34.266 14 39 12.2502 -60 49 27.118 14 39 11.3232 -60 49 42.747  -6.778 -15.629 17.036  203.446  
2048.35 14 39 11.7711 -60 49 34.193 14 39 12.1968 -60 49 27.029 14 39 11.2659 -60 49 42.694  -6.806 -15.665 17.080  203.484  
2048.40 14 39 11.7168 -60 49 34.070 14 39 12.1443 -60 49 26.890 14 39 11.2095 -60 49 42.591  -6.834 -15.701 17.124  203.522  
2048.45 14 39 11.6662 -60 49 33.907 14 39 12.0954 -60 49 26.710 14 39 11.1568 -60 49 42.447  -6.862 -15.737 17.168  203.559  
2048.50 14 39 11.6216 -60 49 33.715 14 39 12.0525 -60 49 26.502 14 39 11.1102 -60 49 42.275  -6.890 -15.773 17.212  203.596  
2048.55 14 39 11.5848 -60 49 33.510 14 39 12.0175 -60 49 26.280 14 39 11.0714 -60 49 42.088  -6.917 -15.808 17.255  203.633  
2048.60 14 39 11.5571 -60 49 33.306 14 39 11.9914 -60 49 26.061 14 39 11.0416 -60 49 41.903  -6.945 -15.843 17.298  203.670  
2048.65 14 39 11.5386 -60 49 33.121 14 39 11.9747 -60 49 25.859 14 39 11.0211 -60 49 41.737  -6.972 -15.878 17.341  203.707  
2048.70 14 39 11.5289 -60 49 32.967 14 39 11.9667 -60 49 25.690 14 39 11.0094 -60 49 41.602  -6.999 -15.912 17.384  203.744  
2048.75 14 39 11.5267 -60 49 32.858 14 39 11.9662 -60 49 25.565 14 39 11.0051 -60 49 41.512  -7.027 -15.947 17.426  203.780  
2048.80 14 39 11.5298 -60 49 32.801 14 39 11.9710 -60 49 25.493 14 39 11.0062 -60 49 41.473  -7.054 -15.981 17.468  203.816  
2048.85 14 39 11.5355 -60 49 32.799 14 39 11.9784 -60 49 25.475 14 39 11.0099 -60 49 41.490  -7.081 -16.015 17.510  203.852  
2048.90 14 39 11.5408 -60 49 32.850 14 39 11.9854 -60 49 25.510 14 39 11.0133 -60 49 41.558  -7.108 -16.048 17.552  203.888  
2048.95 14 39 11.5427 -60 49 32.945 14 39 11.9889 -60 49 25.590 14 39 11.0131 -60 49 41.671  -7.134 -16.081 17.593  203.924  
2049.00 14 39 11.5383 -60 49 33.071 14 39 11.9862 -60 49 25.701 14 39 11.0068 -60 49 41.816  -7.161 -16.115 17.634  203.959  
2049.05 14 39 11.5256 -60 49 33.212 14 39 11.9751 -60 49 25.827 14 39 10.9921 -60 49 41.975  -7.187 -16.147 17.675  203.994  
2049.10 14 39 11.5032 -60 49 33.350 14 39 11.9544 -60 49 25.951 14 39 10.9678 -60 49 42.131  -7.214 -16.180 17.715  204.030  
2049.15 14 39 11.4711 -60 49 33.468 14 39 11.9239 -60 49 26.053 14 39 10.9336 -60 49 42.265  -7.240 -16.212 17.756  204.065  
2049.20 14 39 11.4299 -60 49 33.549 14 39 11.8844 -60 49 26.120 14 39 10.8906 -60 49 42.364  -7.266 -16.245 17.796  204.099  
2049.25 14 39 11.3816 -60 49 33.583 14 39 11.8377 -60 49 26.140 14 39 10.8403 -60 49 42.416  -7.292 -16.276 17.835  204.134  
2049.30 14 39 11.3284 -60 49 33.564 14 39 11.7862 -60 49 26.106 14 39 10.7852 -60 49 42.414  -7.318 -16.308 17.875  204.169  
2049.35 14 39 11.2732 -60 49 33.492 14 39 11.7326 -60 49 26.019 14 39 10.7281 -60 49 42.358  -7.344 -16.340 17.914  204.203  
2049.40 14 39 11.2190 -60 49 33.369 14 39 11.6799 -60 49 25.882 14 39 10.6719 -60 49 42.253  -7.370 -16.371 17.953  204.237  
2049.45 14 39 11.1683 -60 49 33.206 14 39 11.6309 -60 49 25.705 14 39 10.6194 -60 49 42.106  -7.396 -16.402 17.992  204.271  
2049.50 14 39 11.1237 -60 49 33.014 14 39 11.5879 -60 49 25.499 14 39 10.5729 -60 49 41.931  -7.421 -16.432 18.031  204.305  
2049.55 14 39 11.0870 -60 49 32.808 14 39 11.5528 -60 49 25.279 14 39 10.5342 -60 49 41.742  -7.447 -16.463 18.069  204.339  
2049.60 14 39 11.0592 -60 49 32.605 14 39 11.5266 -60 49 25.062 14 39 10.5046 -60 49 41.555  -7.472 -16.493 18.107  204.373  
2049.65 14 39 11.0408 -60 49 32.419 14 39 11.5097 -60 49 24.862 14 39 10.4843 -60 49 41.386  -7.498 -16.523 18.145  204.406  
2049.70 14 39 11.0311 -60 49 32.266 14 39 11.5016 -60 49 24.696 14 39 10.4727 -60 49 41.248  -7.523 -16.553 18.182  204.440  
2049.75 14 39 11.0289 -60 49 32.157 14 39 11.5009 -60 49 24.573 14 39 10.4686 -60 49 41.155  -7.548 -16.583 18.220  204.473  
2049.80 14 39 11.0319 -60 49 32.100 14 39 11.5056 -60 49 24.503 14 39 10.4699 -60 49 41.114  -7.573 -16.612 18.257  204.506  
2049.85 14 39 11.0377 -60 49 32.098 14 39 11.5129 -60 49 24.487 14 39 10.4738 -60 49 41.128  -7.598 -16.641 18.294  204.539  
2049.90 14 39 11.0430 -60 49 32.148 14 39 11.5198 -60 49 24.524 14 39 10.4773 -60 49 41.194  -7.622 -16.670 18.330  204.572  
2049.95 14 39 11.0449 -60 49 32.243 14 39 11.5232 -60 49 24.606 14 39 10.4773 -60 49 41.305  -7.647 -16.699 18.366  204.605  
2050.00 14 39 11.0405 -60 49 32.369 14 39 11.5203 -60 49 24.720 14 39 10.4711 -60 49 41.447  -7.671 -16.727 18.403  204.637  


==> datafile6.txt <==
Title: Precision Millimeter Astrometry of the {alpha} Centauri AB System  
Authors: Akeson R., Beichman C., Kervella P., Fomalont E., Benedict G.F. 
Table: Relative astrometry of alpha Cen B with respect to A
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1-  9 F9.4   yr       epoch  Time
  11- 18 F8.4   deg      PA     Position angle
  20- 25 F6.4   deg    e_PA     Uncertainty in PA
  27- 34 F8.5   arcsec   sep    Separation 
  36- 42 F7.5   arcsec e_sep    Uncertainty in sep
  44- 53 A10    ---      text   Reference (1)
--------------------------------------------------------------------------------
Note (1): 
      K16 = Kervella et al. (2016A&A...594A.107K);
 K16/ALMA = Kervella et al (2016) measurements of data  
            from Liseau et al (2015A&A...573L...4L);
     An15 = Anton (2015JDSO...11...81A);
     An14 = Anton (2014JDSO...10..232A);
     An12 = Anton (2012JDSO....8...15A);
     An11 = Anton(2011JDSO....7...64A);
     An08 = Anton (2008JDSO....4...40A);
     An06 = Anton (2006JDSO....2..108A);
      WDS = Washington Double Star Catalog, 
            Worley and Douglass (1997A&AS..125..523W);
     vL07 = Van Leeuwen (2007A&A...474..653V);
      J94 = Jasinta and Soegiartini (1994A&AS..107..235J);
      P91 = Panjaitan and Herdiwijaya (1991A&AS...88...63P);
      T85 = Torres (1985A&AS...59..449T);
      F86 = Frengetto (Webb Society Handbook, 1986).
--------------------------------------------------------------------------------
2019.6505 343.7729 0.0032  5.27869 0.00030 this paper 
2019.6481 343.7560 0.0053  5.27686 0.00032 this paper 
2019.6127 343.4803 0.0033  5.25595 0.00030 this paper 
2019.6125 343.4726 0.0033  5.25637 0.00030 this paper 
2019.5470 342.9519 0.0033  5.21767 0.00030 this paper 
2019.5468 342.9539 0.0033  5.21761 0.00031 this paper 
2019.5361 342.8581 0.0053  5.21172 0.00032 this paper 
2019.5358 342.8634 0.0033  5.21125 0.00030 this paper 
2018.7846 336.2542 0.0089  4.80434 0.00056 this paper 
2016.1893 305.1900 0.3000  4.01300 0.02000 K16        
2015.3326 293.3000 0.6000  4.02000 0.04000 K16/ALMA   
2014.9574 288.2800 0.7000  4.08100 0.05000 K16/ALMA   
2014.5426 282.9100 0.3000  4.20800 0.02000 K16/ALMA   
2014.5126 282.8400 0.3000  4.18400 0.02000 K16/ALMA   
2014.2410 279.2000 0.3000  4.33000 0.05000 An15       
2012.7100 262.7000 0.4000  5.05000 0.05000 An14       
2009.7140 244.2000 0.4000  7.02000 0.05000 An12       
2009.1517 241.0700 0.6000  7.40000 0.07000 K16        
2008.7190 239.8000 0.4000  7.78000 0.05000 An11       
2007.3670 235.7000 0.6000  8.78000 0.10000 An08       
2004.2739 228.2600 0.2000 11.12200 0.02000 K16        
2002.6880 224.3000 1.0000 12.50000 0.40000 An06       
2000.7400 223.8000 1.0000 13.30000 0.40000 WDS        
2000.1950 222.6300 0.8000 13.93300 0.20000 K16        
1991.2500 215.2298 0.0533 19.10720 0.01627 vL07        
1989.5370 214.6800 0.1600 19.74000 0.05000 J94        
1988.2880 213.7500 0.1500 20.18000 0.05000 J94        
1987.2900 213.2100 0.1500 20.54000 0.05000 J94        
1986.5090 212.7700 0.1500 20.78400 0.05000 P91        
1985.6030 212.0800 0.1500 21.08700 0.05000 P91        
1984.4250 211.5400 0.1400 21.38500 0.05000 P91        
1982.4900 210.6000 0.4000 21.91000 0.13000 T85        
1980.4000 210.5000 1.0000 21.71000 0.50000 F86        
1980.2870 210.0400 0.0600 21.61400 0.05000 J95        
1977.4600 208.8000 0.2000 21.54000 0.13000 WDS        
1976.3100 207.4000 0.2700 21.52000 0.15000 WDS        
1976.2190 207.9000 0.2700 21.05000 0.15000 WDS        
1976.2070 208.1000 0.2700 21.22000 0.15000 WDS        
1975.1550 206.6000 0.2700 20.93000 0.15000 WDS        
1975.1200 207.4000 0.2800 20.82000 0.15000 WDS        
1970.5600 204.4000 0.3100 18.53000 0.15000 WDS        
1968.3800 203.4000 0.3300 17.26000 0.15000 WDS        
1967.4700 202.3000 0.3600 16.02000 0.15000 WDS        
1966.4600 201.7000 0.3800 15.04000 0.15000 WDS        
1966.4300 202.2000 0.3800 15.09000 0.15000 WDS        
1965.4800 200.8000 0.4000 14.15000 0.15000 WDS        
1965.4600 200.6000 0.4100 13.88000 0.15000 WDS        
1964.5700 199.9000 0.4500 12.64000 0.15000 WDS        
1963.6000 198.6000 0.5300 10.85000 0.15000 WDS        
1963.3100 196.6000 0.5300 10.85000 0.15000 WDS        
1961.2700 192.4000 0.7900  7.29000 0.15000 WDS        
1960.5000 187.6000 0.9600  5.94000 0.15000 WDS        
1960.5000 187.5000 0.9500  6.01000 0.15000 WDS        
1960.3400 186.3000 1.0300  5.54000 0.15000 WDS        
1960.2400 184.6200 1.0500  5.46000 0.10000 WDS        
1959.4600 176.7000 2.1900  3.93000 0.15000 WDS        
1959.4570 175.3300 2.3300  3.68100 0.15000 WDS        
1959.4300 176.0000 2.2400  3.84000 0.15000 WDS        
1959.3300 174.8000 2.3400  3.68000 0.15000 WDS        
1958.7400 158.1000 3.3600  2.56000 0.15000 WDS        
1957.4400  77.5000 4.2300  2.03000 0.15000 WDS        
1957.4300  75.7600 4.0900  2.10100 0.15000 WDS        
1957.3600  72.3200 3.9100  2.19800 0.15000 WDS        
1957.2700  68.3900 3.6900  2.33200 0.15000 WDS        
1957.1700  64.9000 3.4500  2.49200 0.15000 WDS        
1956.5900  50.2100 2.4700  3.48100 0.15000 WDS        
1956.5100  48.9000 2.3000  3.73000 0.15000 WDS        
1956.4300  47.5100 2.2700  3.79400 0.15000 WDS        
1956.4100  48.2000 2.2300  3.85000 0.15000 WDS        
1956.2500  44.9200 2.0700  4.14800 0.15000 WDS        
1955.6700  39.0400 1.6300  5.27700 0.15000 WDS        
1955.5100  37.9000 1.5500  5.55000 0.15000 WDS        
1955.4900  37.5000 1.5000  5.74000 0.15000 WDS        
1955.3900  37.0200 1.5000  5.74400 0.15000 WDS        
1955.2600  36.2300 1.4400  5.95200 0.15000 WDS        
1954.9400  34.8000 1.3600  6.32000 0.15000 WDS        
1954.4300  32.1000 1.1800  7.29100 0.15000 WDS        
1954.1800  31.0600 1.1200  7.65400 0.15000 WDS        
1953.7000  29.7000 1.0400  8.24000 0.15000 WDS        
1953.5200  28.7000 1.0100  8.48100 0.15000 WDS        
1953.3600  28.3900 0.9900  8.66300 0.15000 WDS        
1952.4400  25.4000 0.9100  9.48000 0.15000 WDS        
1952.4000  25.7600 0.9000  9.54600 0.15000 WDS        
1951.4200  23.7300 0.8500 10.08700 0.15000 WDS        
1950.3600  21.4000 0.8300 10.36600 0.15000 WDS        
1949.5300  19.4000 0.8000 10.70000 0.15000 WDS        
1949.4900  19.2000 0.8100 10.58000 0.15000 WDS        
1947.4200  15.4000 0.8700  9.87000 0.15000 WDS        
1947.3600  15.3000 0.8600  9.96000 0.15000 WDS        
1947.3000  15.3000 0.8600 10.02000 0.15000 WDS        
1947.0300  13.9000 0.8700  9.84000 0.15000 WDS        
1946.7000  13.2000 0.9100  9.49000 0.15000 WDS        
1946.7000  12.3000 0.9200  9.38000 0.15000 WDS        
1946.4300  13.6000 0.8800  9.77000 0.15000 WDS        
1946.3700  10.8000 0.9200  9.33000 0.15000 WDS        
1946.3400  13.1000 0.9200  9.31000 0.15000 WDS        
1945.5700   9.7000 0.9700  8.82000 0.15000 WDS        
1945.2200   9.1000 0.9700  8.84900 0.15000 WDS        
1945.1300   9.9000 0.9800  8.76000 0.15000 WDS        
1944.5900   8.0000 0.9800  8.74000 0.15000 WDS        
1944.3600   6.8500 1.0300  8.34400 0.15000 WDS        
1944.1400   6.5000 1.0700  8.04000 0.15000 WDS        
1940.3800 348.6400 1.5200  5.66300 0.15000 WDS        
1940.3700 349.0000 1.4800  5.81000 0.15000 WDS        
1940.3400 348.6000 1.4800  5.82000 0.15000 WDS        
1940.1900 347.3000 1.5300  5.60000 0.15000 WDS        

